Cantor meets Scott: Semantic Foundations for Probabilistic Networks

ProbNetKAT is a probabilistic extension of NetKAT with a denotational semantics based on Markov kernels. The language is expressive enough to generate continuous distributions, which raises the question of how to compute effectively in the language. This paper gives an new characterization of ProbNetKAT's semantics using domain theory, which provides the foundation needed to build a practical implementation. We show how to use the semantics to approximate the behavior of arbitrary ProbNetKAT programs using distributions with finite support. We develop a prototype implementation and show how to use it to solve a variety of problems including characterizing the expected congestion induced by different routing schemes and reasoning probabilistically about reachability in a network.

==> figures/10iter/4cycle/centralizedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.3333333333	0.0976562500	2.0000000000
3	0.6666666667	0.2929687500	2.5000000000
4	1.0000000000	0.5859375000	3.0000000000
5	1.0000000000	0.5859375000	3.0000000000
6	1.0000000000	0.5859375000	3.0000000000
7	1.0000000000	0.5859375000	3.0000000000
8	1.0000000000	0.5859375000	3.0000000000
9	1.0000000000	0.5859375000	3.0000000000
10	1.0000000000	0.5859375000	3.0000000000



==> figures/10iter/4cycle/centralizedRaeck.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	+0	+0	+0
2	+0.5000	+0.4395	+2.0000
3	+0.8333	+1.0254	+2.4000
4	+1.0000	+1.4648	+2.6667
5	+1.0000	+1.4648	+2.6667
6	+1.0000	+1.4648	+2.6667
7	+1.0000	+1.4648	+2.6667
8	+1.0000	+1.4648	+2.6667
9	+1.0000	+1.4648	+2.6667
10	+1.0000	+1.4648	+2.6667



==> figures/10iter/4cycle/centralizedRaecke.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.5000000000	0.1562500000	2.0000000000
3	0.8333333333	0.3515625000	2.4000000000
4	1.0000000000	0.5078125000	2.6666666667
5	1.0000000000	0.5078125000	2.6666666667
6	1.0000000000	0.5078125000	2.6666666667
7	1.0000000000	0.5078125000	2.6666666667
8	1.0000000000	0.5078125000	2.6666666667
9	1.0000000000	0.5078125000	2.6666666667
10	1.0000000000	0.5078125000	2.6666666667



==> figures/10iter/4cycle/distributedECMP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.6666666667	0.1953125000	2.0000000000
3	1.0000000000	0.3906250000	2.3333333333
4	1.0000000000	0.3906250000	2.3333333333
5	1.0000000000	0.3906250000	2.3333333333
6	1.0000000000	0.3906250000	2.3333333333
7	1.0000000000	0.3906250000	2.3333333333
8	1.0000000000	0.3906250000	2.3333333333
9	1.0000000000	0.3906250000	2.3333333333
10	1.0000000000	0.3906250000	2.3333333333



==> figures/10iter/4cycle/distributedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.3333333333	0.0976562500	2.0000000000
3	0.5000000000	0.1953125000	2.3333333333
4	0.6666666667	0.3417968750	2.7500000000
5	0.7500000000	0.4272460938	3.0000000000
6	0.8333333333	0.5249023438	3.3000000000
7	0.8750000000	0.5767822266	3.4761904762
8	0.9166666667	0.6317138672	3.6818181818
9	0.9375000000	0.6599426270	3.8000000000
10	0.9583333333	0.6889343262	3.9347826087



==> figures/10iter/4cycle/distributedRW.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.3333333333	0.0976562500	2.0000000000
3	0.5000000000	0.1953125000	2.3333333333
4	0.6666666667	0.3417968750	2.7500000000
5	0.7500000000	0.4272460938	3.0000000000
6	0.8333333333	0.5249023438	3.3000000000
7	0.8750000000	0.5767822266	3.4761904762
8	0.9166666667	0.6317138672	3.6818181818
9	0.9375000000	0.6599426270	3.8000000000
10	0.9583333333	0.6889343262	3.9347826087



==> figures/10iter/4cycle/distributedSPF.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.6666666667	0.1953125000	2.0000000000
3	1.0000000000	0.5859375000	2.3333333333
4	1.0000000000	0.5859375000	2.3333333333
5	1.0000000000	0.5859375000	2.3333333333
6	1.0000000000	0.5859375000	2.3333333333
7	1.0000000000	0.5859375000	2.3333333333
8	1.0000000000	0.5859375000	2.3333333333
9	1.0000000000	0.5859375000	2.3333333333
10	1.0000000000	0.5859375000	2.3333333333
11	1.0000000000	0.5859375000	2.3333333333
12	1.0000000000	0.5859375000	2.3333333333
13	1.0000000000	0.5859375000	2.3333333333
14	1.0000000000	0.5859375000	2.3333333333
15	1.0000000000	0.5859375000	2.3333333333



==> figures/10iter/4cycle_fail_0.1/centralizedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.3000000000	0.0878906250	2.0000000000
3	0.5700000000	0.2460937500	2.4736842105
4	0.8130000000	0.4596679688	2.9298892989
5	0.8130000000	0.4596679688	2.9298892989
6	0.8130000000	0.4596679688	2.9298892989
7	0.8130000000	0.4596679688	2.9298892989
8	0.8130000000	0.4596679688	2.9298892989
9	0.8130000000	0.4596679688	2.9298892989
10	0.8130000000	0.4596679688	2.9298892989



==> figures/10iter/4cycle_fail_0.1/centralizedRaecke.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.4500000000	0.1406250000	2.0000000000
3	0.7200000000	0.3225585937	2.3750000000
4	0.8415000000	0.4364648437	2.6096256684
5	0.8415000000	0.4364648437	2.6096256684
6	0.8415000000	0.4364648437	2.6096256684
7	0.8415000000	0.4364648437	2.6096256684
8	0.8415000000	0.4364648437	2.6096256684
9	0.8415000000	0.4364648437	2.6096256684
10	0.8415000000	0.4364648437	2.6096256684



==> figures/10iter/4cycle_fail_0.1/distributedECMP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.6000000000	0.1757812500	2.0000000000
3	0.8700000000	0.3339843750	2.3103448276
4	0.8700000000	0.3339843750	2.3103448276
5	0.8700000000	0.3339843750	2.3103448276
6	0.8700000000	0.3339843750	2.3103448276
7	0.8700000000	0.3339843750	2.3103448276
8	0.8700000000	0.3339843750	2.3103448276
9	0.8700000000	0.3339843750	2.3103448276
10	0.8700000000	0.3339843750	2.3103448276



==> figures/10iter/4cycle_fail_0.1/distributedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.3000000000	0.0878906250	2.0000000000
3	0.4350000000	0.1669921875	2.3103448276
4	0.5565000000	0.2737792969	2.6792452830
5	0.6111750000	0.3298425293	2.8868572831
6	0.6603825000	0.3875075684	3.1188288605
7	0.6825258750	0.4150786652	3.2447467651
8	0.7024549125	0.4413522986	3.3796559505
9	0.7114229794	0.4535038540	3.4505049711
10	0.7194942396	0.4647358323	3.5239769679



==> figures/10iter/4cycle_fail_0.1/distributedSPF.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.4860000000	0.1423828125	2.0000000000
3	0.7047000000	0.3986718750	2.3103448276
4	0.7047000000	0.3986718750	2.3103448276
5	0.7047000000	0.3986718750	2.3103448276
6	0.7047000000	0.3986718750	2.3103448276
7	0.7047000000	0.3986718750	2.3103448276
8	0.7047000000	0.3986718750	2.3103448276
9	0.7047000000	0.3986718750	2.3103448276
10	0.7047000000	0.3986718750	2.3103448276
11	0.7047000000	0.3986718750	2.3103448276
12	0.7047000000	0.3986718750	2.3103448276
13	0.7047000000	0.3986718750	2.3103448276
14	0.7047000000	0.3986718750	2.3103448276
15	0.7047000000	0.3986718750	2.3103448276



==> figures/10iter/abilene/centralizedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.1379944802	0.0468750000	2.0000000000
3	0.3208371665	0.1162109375	2.5698924731
4	0.5800367985	0.2456054688	3.2089611420
5	0.8511959522	0.4174804688	3.7795190489
6	0.9687212511	0.4912109375	4.0489078822
7	1.0000000000	0.4941406250	4.1412143514
8	1.0000000000	0.4941406250	4.1412143514
9	1.0000000000	0.4941406250	4.1412143514
10	1.0000000000	0.4941406250	4.1412143514



==> figures/10iter/abilene/centralizedRaecke.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.2049498036	0.0682771916	2.0000000000
3	0.3996856527	0.1601562993	2.4872225155
4	0.5885273619	0.2372552112	2.9726298293
5	0.7412959036	0.3203583477	3.3904365147
6	0.8506199215	0.3711925583	3.7258248096
7	0.9329509496	0.4128313302	4.0147641261
8	0.9701694929	0.4283961934	4.1676494469
9	0.9909520872	0.4485313198	4.2689951955
10	0.9979223252	0.4547211653	4.3090248311



==> figures/10iter/abilene/distributedECMP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.2709291628	0.0937500000	2.0000000000
3	0.6090156394	0.2324218750	2.5551359517
4	0.8026678933	0.3232421875	2.9037249284
5	0.9526218951	0.4169921875	3.2337035249
6	1.0000000000	0.4550781250	3.3647654094
7	1.0000000000	0.4550781250	3.3647654094
8	1.0000000000	0.4550781250	3.3647654094
9	1.0000000000	0.4550781250	3.3647654094
10	1.0000000000	0.4550781250	3.3647654094



==> figures/10iter/abilene/distributedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.1379944802	0.0468750000	2.0000000000
3	0.2441352346	0.0808105469	2.4347621291
4	0.3776448942	0.1520996094	2.9881242387
5	0.4975275989	0.2296752930	3.4728995724
6	0.6107549448	0.3187866211	3.9413965968
7	0.6976124080	0.3946533203	4.3222134078
8	0.7644570780	0.4518814087	4.6438016801
9	0.8147495975	0.4986877441	4.9126992528
10	0.8539261945	0.5350341797	5.1460954555



==> figures/10iter/abilene/distributedSPF.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.2709291628	0.0937500000	2.0000000000
3	0.6090156394	0.2324218750	2.5551359517
4	0.8026678933	0.3232421875	2.9037249284
5	0.9526218951	0.4169921875	3.2337035249
6	1.0000000000	0.4511718750	3.3647654094
7	1.0000000000	0.4511718750	3.3647654094
8	1.0000000000	0.4511718750	3.3647654094
9	1.0000000000	0.4511718750	3.3647654094
10	1.0000000000	0.4511718750	3.3647654094
11	1.0000000000	0.4511718750	3.3647654094
12	1.0000000000	0.4511718750	3.3647654094
13	1.0000000000	0.4511718750	3.3647654094
14	1.0000000000	0.4511718750	3.3647654094
15	1.0000000000	0.4511718750	3.3647654094



==> figures/10iter/abilene_fail_0.1/centralizedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.1241950322	0.0421875000	2.0000000000
3	0.2722976081	0.0976464844	2.5438996579
4	0.4625954462	0.1905952148	3.1428954963
5	0.6386922033	0.2972755371	3.6549262978
6	0.7037438845	0.3338098242	3.8716969018
7	0.7247668496	0.3452275020	3.9624380922
8	0.7247668496	0.3452275020	3.9624380922
9	0.7247668496	0.3452275020	3.9624380922
10	0.7247668496	0.3452275020	3.9624380922



==> figures/10iter/abilene_fail_0.1/centralizedRaecke.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.1867385751	0.0683635349	2.0000000000
3	0.3450894159	0.1315248285	2.4588690162
4	0.4834085786	0.2061645026	2.8998374985
5	0.5844929709	0.2631751909	3.2630474271
6	0.6468314326	0.2985841460	3.5268215800
7	0.6898826901	0.3267173628	3.7435608903
8	0.7096778777	0.3372998027	3.8622866010
9	0.7174938131	0.3411944651	3.9182536847
10	0.7200362795	0.3429924824	3.9397284856



==> figures/10iter/abilene_fail_0.1/distributedECMP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.2438362466	0.0843750000	2.0000000000
3	0.5176862925	0.1952929688	2.5289884046
4	0.6588587856	0.2587412109	2.8441794271
5	0.7572436063	0.3202505859	3.1242742586
6	0.7852199034	0.3427399512	3.2267323821
7	0.7852199034	0.3427399512	3.2267323821
8	0.7852199034	0.3427399512	3.2267323821
9	0.7852199034	0.3427399512	3.2267323821
10	0.7852199034	0.3427399512	3.2267323821



==> figures/10iter/abilene_fail_0.1/distributedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.1241950322	0.0421875000	2.0000000000
3	0.2101690432	0.0696752930	2.4090707638
4	0.3074975851	0.1200959473	2.9126286135
5	0.3861526276	0.1709933533	3.3378032038
6	0.4530122431	0.2236127014	3.7307141170
7	0.4991718602	0.2639313759	4.0330328103
8	0.5311434587	0.2913033932	4.2718200530
9	0.5527927392	0.3114519858	4.4569919755
10	0.5679705556	0.3255333396	4.6051171857



==> figures/10iter/abilene_fail_0.1/distributedSPF.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.2438362466	0.0843750000	2.0000000000
3	0.5176862925	0.1952929688	2.5289884046
4	0.6588587856	0.2587412109	2.8441794271
5	0.7572436063	0.3202505859	3.1242742586
6	0.7852199034	0.3404333496	3.2267323821
7	0.7852199034	0.3404333496	3.2267323821
8	0.7852199034	0.3404333496	3.2267323821
9	0.7852199034	0.3404333496	3.2267323821
10	0.7852199034	0.3404333496	3.2267323821



==> figures/15iter/4cycle/centralizedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.3333333333	0.0976562500	2.0000000000
3	0.6666666667	0.2929687500	2.5000000000
4	1.0000000000	0.5859375000	3.0000000000
5	1.0000000000	0.5859375000	3.0000000000
6	1.0000000000	0.5859375000	3.0000000000
7	1.0000000000	0.5859375000	3.0000000000
8	1.0000000000	0.5859375000	3.0000000000
9	1.0000000000	0.5859375000	3.0000000000
10	1.0000000000	0.5859375000	3.0000000000
11	1.0000000000	0.5859375000	3.0000000000
12	1.0000000000	0.5859375000	3.0000000000
13	1.0000000000	0.5859375000	3.0000000000
14	1.0000000000	0.5859375000	3.0000000000
15	1.0000000000	0.5859375000	3.0000000000



==> figures/15iter/4cycle/centralizedRaecke.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.5000000000	0.1562500000	2.0000000000
3	0.8333333333	0.3515625000	2.4000000000
4	1.0000000000	0.5078125000	2.6666666667
5	1.0000000000	0.5078125000	2.6666666667
6	1.0000000000	0.5078125000	2.6666666667
7	1.0000000000	0.5078125000	2.6666666667
8	1.0000000000	0.5078125000	2.6666666667
9	1.0000000000	0.5078125000	2.6666666667
10	1.0000000000	0.5078125000	2.6666666667
11	1.0000000000	0.5078125000	2.6666666667
12	1.0000000000	0.5078125000	2.6666666667
13	1.0000000000	0.5078125000	2.6666666667
14	1.0000000000	0.5078125000	2.6666666667
15	1.0000000000	0.5078125000	2.6666666667



==> figures/15iter/4cycle/distributedECMP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.6666666667	0.1953125000	2.0000000000
3	1.0000000000	0.3906250000	2.3333333333
4	1.0000000000	0.3906250000	2.3333333333
5	1.0000000000	0.3906250000	2.3333333333
6	1.0000000000	0.3906250000	2.3333333333
7	1.0000000000	0.3906250000	2.3333333333
8	1.0000000000	0.3906250000	2.3333333333
9	1.0000000000	0.3906250000	2.3333333333
10	1.0000000000	0.3906250000	2.3333333333
11	1.0000000000	0.3906250000	2.3333333333
12	1.0000000000	0.3906250000	2.3333333333
13	1.0000000000	0.3906250000	2.3333333333
14	1.0000000000	0.3906250000	2.3333333333
15	1.0000000000	0.3906250000	2.3333333333



==> figures/15iter/4cycle/distributedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.3333333333	0.0976562500	2.0000000000
3	0.5000000000	0.1953125000	2.3333333333
4	0.6666666667	0.3417968750	2.7500000000
5	0.7500000000	0.4272460938	3.0000000000
6	0.8333333333	0.5249023438	3.3000000000
7	0.8750000000	0.5767822266	3.4761904762
8	0.9166666667	0.6317138672	3.6818181818
9	0.9375000000	0.6599426270	3.8000000000
10	0.9583333333	0.6889343262	3.9347826087
11	0.9687500000	0.7036209106	4.0107526882
12	0.9791666667	0.7184982300	4.0957446809
13	0.9843750000	0.7259845734	4.1428571429
14	0.9895833333	0.7335186005	4.1947368421
15	0.9921875000	0.7372975349	4.2230971129



==> figures/15iter/4cycle_fail_0.1/centralizedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.3000000000	0.0878906250	2.0000000000
3	0.5700000000	0.2460937500	2.4736842105
4	0.8130000000	0.4596679688	2.9298892989
5	0.8130000000	0.4596679688	2.9298892989
6	0.8130000000	0.4596679688	2.9298892989
7	0.8130000000	0.4596679688	2.9298892989
8	0.8130000000	0.4596679688	2.9298892989
9	0.8130000000	0.4596679688	2.9298892989
10	0.8130000000	0.4596679688	2.9298892989
11	0.8130000000	0.4596679688	2.9298892989
12	0.8130000000	0.4596679688	2.9298892989
13	0.8130000000	0.4596679688	2.9298892989
14	0.8130000000	0.4596679688	2.9298892989
15	0.8130000000	0.4596679688	2.9298892989



==> figures/15iter/4cycle_fail_0.1/centralizedRaecke.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.4500000000	0.1582031250	2.0000000000
3	0.7200000000	0.3322265625	2.3750000000
4	0.8415000000	0.4603710938	2.6096256684
5	0.8415000000	0.4603710938	2.6096256684
6	0.8415000000	0.4603710938	2.6096256684
7	0.8415000000	0.4603710938	2.6096256684
8	0.8415000000	0.4603710938	2.6096256684
9	0.8415000000	0.4603710938	2.6096256684
10	0.8415000000	0.4603710938	2.6096256684
11	0.8415000000	0.4603710938	2.6096256684
12	0.8415000000	0.4603710938	2.6096256684
13	0.8415000000	0.4603710938	2.6096256684
14	0.8415000000	0.4603710938	2.6096256684
15	0.8415000000	0.4603710938	2.6096256684



==> figures/15iter/4cycle_fail_0.1/distributedECMP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.6000000000	0.1757812500	2.0000000000
3	0.8700000000	0.3339843750	2.3103448276
4	0.8700000000	0.3339843750	2.3103448276
5	0.8700000000	0.3339843750	2.3103448276
6	0.8700000000	0.3339843750	2.3103448276
7	0.8700000000	0.3339843750	2.3103448276
8	0.8700000000	0.3339843750	2.3103448276
9	0.8700000000	0.3339843750	2.3103448276
10	0.8700000000	0.3339843750	2.3103448276
11	0.8700000000	0.3339843750	2.3103448276
12	0.8700000000	0.3339843750	2.3103448276
13	0.8700000000	0.3339843750	2.3103448276
14	0.8700000000	0.3339843750	2.3103448276
15	0.8700000000	0.3339843750	2.3103448276



==> figures/15iter/4cycle_fail_0.1/distributedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.3000000000	0.0878906250	2.0000000000
3	0.4350000000	0.1669921875	2.3103448276
4	0.5565000000	0.2737792969	2.6792452830
5	0.6111750000	0.3298425293	2.8868572831
6	0.6603825000	0.3875075684	3.1188288605
7	0.6825258750	0.4150786652	3.2447467651
8	0.7024549125	0.4413522986	3.3796559505
9	0.7114229794	0.4535038540	3.4505049711
10	0.7194942396	0.4647358323	3.5239769679
11	0.7231263066	0.4698567277	3.5615270016
12	0.7263951670	0.4745253881	3.5995010841
13	0.7278661542	0.4766397526	3.6184991007
14	0.7291900426	0.4785548012	3.6373473410
15	0.7297857924	0.4794193002	3.6466230739



==> figures/15iter/4cycle_intro/distributedECMP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.5333333333	0.1220703125	2.0000000000
3	1.0000000000	0.4272460938	2.4666666667
4	1.0000000000	0.4272460938	2.4666666667
5	1.0000000000	0.4272460938	2.4666666667
6	1.0000000000	0.4272460938	2.4666666667
7	1.0000000000	0.4272460938	2.4666666667
8	1.0000000000	0.4272460938	2.4666666667
9	1.0000000000	0.4272460938	2.4666666667
10	1.0000000000	0.4272460938	2.4666666667
11	1.0000000000	0.4272460938	2.4666666667
12	1.0000000000	0.4272460938	2.4666666667
13	1.0000000000	0.4272460938	2.4666666667
14	1.0000000000	0.4272460938	2.4666666667
15	1.0000000000	0.4272460938	2.4666666667



==> figures/15iter/4cycle_intro/distributedSPF.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.5333333333	0.1220703125	2.0000000000
3	1.0000000000	0.7324218750	2.4666666667
4	1.0000000000	0.7324218750	2.4666666667
5	1.0000000000	0.7324218750	2.4666666667
6	1.0000000000	0.7324218750	2.4666666667
7	1.0000000000	0.7324218750	2.4666666667
8	1.0000000000	0.7324218750	2.4666666667
9	1.0000000000	0.7324218750	2.4666666667
10	1.0000000000	0.7324218750	2.4666666667
11	1.0000000000	0.7324218750	2.4666666667
12	1.0000000000	0.7324218750	2.4666666667
13	1.0000000000	0.7324218750	2.4666666667
14	1.0000000000	0.7324218750	2.4666666667
15	1.0000000000	0.7324218750	2.4666666667



==> figures/15iter/4cycle_intro_break_1_2/distributedECMP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.4666666667	0.1220703125	2.0000000000
3	0.7666666667	0.4272460938	2.3913043478
4	0.7666666667	0.4272460938	2.3913043478
5	0.7666666667	0.4272460938	2.3913043478
6	0.7666666667	0.4272460938	2.3913043478
7	0.7666666667	0.4272460938	2.3913043478
8	0.7666666667	0.4272460938	2.3913043478
9	0.7666666667	0.4272460938	2.3913043478
10	0.7666666667	0.4272460938	2.3913043478
11	0.7666666667	0.4272460938	2.3913043478
12	0.7666666667	0.4272460938	2.3913043478
13	0.7666666667	0.4272460938	2.3913043478
14	0.7666666667	0.4272460938	2.3913043478
15	0.7666666667	0.4272460938	2.3913043478



==> figures/15iter/4cycle_intro_break_1_2/distributedSPF.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.4666666667	0.1220703125	2.0000000000
3	0.6000000000	0.3662109375	2.2222222222
4	0.6000000000	0.3662109375	2.2222222222
5	0.6000000000	0.3662109375	2.2222222222
6	0.6000000000	0.3662109375	2.2222222222
7	0.6000000000	0.3662109375	2.2222222222
8	0.6000000000	0.3662109375	2.2222222222
9	0.6000000000	0.3662109375	2.2222222222
10	0.6000000000	0.3662109375	2.2222222222
11	0.6000000000	0.3662109375	2.2222222222
12	0.6000000000	0.3662109375	2.2222222222
13	0.6000000000	0.3662109375	2.2222222222
14	0.6000000000	0.3662109375	2.2222222222
15	0.6000000000	0.3662109375	2.2222222222



==> figures/15iter/4cycle_loop/distributedECMP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.5333333333	0.1220703125	2.0000000000
3	1.0000000000	0.4272460938	2.4666666667
4	1.0000000000	0.4272460938	2.4666666667
5	1.0000000000	0.4272460938	2.4666666667
6	1.0000000000	0.4272460938	2.4666666667
7	1.0000000000	0.4272460938	2.4666666667
8	1.0000000000	0.4272460938	2.4666666667
9	1.0000000000	0.4272460938	2.4666666667
10	1.0000000000	0.4272460938	2.4666666667
11	1.0000000000	0.4272460938	2.4666666667
12	1.0000000000	0.4272460938	2.4666666667
13	1.0000000000	0.4272460938	2.4666666667
14	1.0000000000	0.4272460938	2.4666666667
15	1.0000000000	0.4272460938	2.4666666667



==> figures/15iter/4cycle_loop/distributedRW.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.2666666667	0.0610351562	2.0000000000
3	0.5000000000	0.2136230469	2.4666666667
4	0.6333333333	0.3051757812	2.7894736842
5	0.7500000000	0.4272460938	3.1333333333
6	0.8166666667	0.4882812500	3.3673469388
7	0.8750000000	0.5607604980	3.6095238095
8	0.9083333333	0.5950927734	3.7706422018
9	0.9375000000	0.6341934204	3.9333333333
10	0.9541666667	0.6523132324	4.0393013100
11	0.9687500000	0.6725788116	4.1440860215
12	0.9770833333	0.6818771362	4.2110874200
13	0.9843750000	0.6921887398	4.2761904762
14	0.9885416667	0.6968975067	4.3171759747
15	0.9921875000	0.7020980120	4.3564304462



==> figures/15iter/abilene/centralizedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.1379944802	0.0468750000	2.0000000000
3	0.3208371665	0.1162109375	2.5698924731
4	0.5818767249	0.2456054688	3.2114624506
5	0.8502759890	0.4082031250	3.7760346227
6	0.9475620975	0.4711914062	4.0043689320
7	1.0000000000	0.5102539062	4.1614535419
8	1.0000000000	0.5102539062	4.1614535419
9	1.0000000000	0.5102539062	4.1614535419
10	1.0000000000	0.5102539062	4.1614535419
11	1.0000000000	0.5102539062	4.1614535419
12	1.0000000000	0.5102539062	4.1614535419
13	1.0000000000	0.5102539062	4.1614535419
14	1.0000000000	0.5102539062	4.1614535419
15	1.0000000000	0.5102539062	4.1614535419



==> figures/15iter/abilene/centralizedRaecke.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.2071882164	0.0730056142	2.0000000000
3	0.3991348048	0.1447222328	2.4809066663
4	0.5936547364	0.2622237618	2.9786605174
5	0.7523137373	0.3526490315	3.4049503577
6	0.8605966950	0.4100179318	3.7314675897
7	0.9392725106	0.4560711608	4.0052480421
8	0.9741397149	0.4739720271	4.1482314672
9	0.9922784820	0.4828904242	4.2369213874
10	0.9982352769	0.4899121974	4.2713115539
11	0.9999770009	0.4921478280	4.2830313415
12	1.0000000000	0.4921478280	4.2832088247
13	1.0000000000	0.4921478280	4.2832088247
14	1.0000000000	0.4921478280	4.2832088247
15	1.0000000000	0.4921478280	4.2832088247



==> figures/15iter/abilene/distributedECMP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.2709291628	0.0937500000	2.0000000000
3	0.6090156394	0.2324218750	2.5551359517
4	0.8026678933	0.3232421875	2.9037249284
5	0.9526218951	0.4169921875	3.2337035249
6	1.0000000000	0.4550781250	3.3647654094
7	1.0000000000	0.4550781250	3.3647654094
8	1.0000000000	0.4550781250	3.3647654094
9	1.0000000000	0.4550781250	3.3647654094
10	1.0000000000	0.4550781250	3.3647654094
11	1.0000000000	0.4550781250	3.3647654094
12	1.0000000000	0.4550781250	3.3647654094
13	1.0000000000	0.4550781250	3.3647654094
14	1.0000000000	0.4550781250	3.3647654094
15	1.0000000000	0.4550781250	3.3647654094



==> figures/15iter/abilene/distributedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.1379944802	0.0468750000	2.0000000000
3	0.2441352346	0.0808105469	2.4347621291
4	0.3776448942	0.1520996094	2.9881242387
5	0.4975275989	0.2296752930	3.4728995724
6	0.6107549448	0.3187866211	3.9413965968
7	0.6976124080	0.3946533203	4.3222134078
8	0.7644570780	0.4518814087	4.6438016801
9	0.8147495975	0.4986877441	4.9126992528
10	0.8539261945	0.5350341797	5.1460954555
11	0.8842980070	0.5655517578	5.3471517619
12	0.9081123864	0.5895953178	5.5216163489
13	0.9268989738	0.6115348339	5.6731898343
14	0.9416890780	0.6329408884	5.8039701448
15	0.9534720638	0.6504346132	5.9176144690



==> figures/15iter/abilene_fail_0.1/centralizedKSP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.1241950322	0.0421875000	2.0000000000
3	0.2722976081	0.0976464844	2.5438996579
4	0.4592421803	0.2005620117	3.1366371442
5	0.6360934223	0.3229400391	3.6547026103
6	0.7029105980	0.3532141846	3.8776415562
7	0.7241780161	0.3729356279	3.9693379362
8	0.7241780161	0.3729356279	3.9693379362
9	0.7241780161	0.3729356279	3.9693379362
10	0.7241780161	0.3729356279	3.9693379362
11	0.7241780161	0.3729356279	3.9693379362
12	0.7241780161	0.3729356279	3.9693379362
13	0.7241780161	0.3729356279	3.9693379362
14	0.7241780161	0.3729356279	3.9693379362
15	0.7241780161	0.3729356279	3.9693379362



==> figures/15iter/abilene_fail_0.1/centralizedRaecke.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.1906344207	0.0727932224	2.0000000000
3	0.3471998141	0.1435164399	2.4509374345
4	0.4834286727	0.1869468471	2.8874589674
5	0.5832184649	0.2339341369	3.2489187690
6	0.6486323684	0.2702192220	3.5263624659
7	0.6907687549	0.2935543199	3.7382518034
8	0.7103433561	0.3018179619	3.8556908144
9	0.7187675309	0.3043726341	3.9159836879
10	0.7206584482	0.3063152255	3.9319473830
11	0.7208165346	0.3064883002	3.9334975176
12	0.7208263868	0.3065014340	3.9336077706
13	0.7208263868	0.3065014340	3.9336077706
14	0.7208263868	0.3065014340	3.9336077706
15	0.7208263868	0.3065014340	3.9336077706



==> figures/15iter/abilene_fail_0.1/distributedECMP.dat <==
#iter	agg_tput	max_cong	avg_latency	
1	0.0000000000	0.0000000000	0.0000000000
2	0.2438362466	0.0843750000	2.0000000000
3	0.5176862925	0.1952929688	2.5289884046
4	0.6588587856	0.2587412109	2.8441794271
5	0.7572436063	0.3202505859	3.1242742586
6	0.7852199034	0.3427399512	3.2267323821
7	0.7852199034	0.3427399512	3.2267323821
8	0.7852199034	0.3427399512	3.2267323821
9	0.7852199034	0.3427399512	3.2267323821
10	0.7852199034	0.3427399512	3.2267323821
11	0.7852199034	0.3427399512	3.2267323821
12	0.7852199034	0.3427399512	3.2267323821
13	0.7852199034	0.3427399512	3.2267323821
14	0.7852199034	0.3427399512	3.2267323821
15	0.7852199034	0.3427399512	3.2267323821



==> figures/15iter/abilene_fail_0.1/distributedKSP.dat <==
#iter   agg_tput        max_cong        avg_latency
1       0.0000000000    0.0000000000    0.0000000000
2       0.1241950322    0.0421875000    2.0000000000
3       0.2101690432    0.0696752930    2.4090707638
4       0.3074975851    0.1200959473    2.9126286135
5       0.3861526276    0.1709933533    3.3378032038
6       0.4530122431    0.2236127014    3.7307141170
7       0.4991718602    0.2639313759    4.0330328103
8       0.5311434587    0.2913033932    4.2718200530
9       0.5527927392    0.3114519858    4.4569919755
10      0.5679705556    0.3255333396    4.6051171857
11      0.5785605518    0.3361741612    4.7221693844
12      0.5860337564    0.3437192851    4.8149775490
13      0.5913396436    0.3494272612    4.8884189394



==> figures/abilene.txt <==
78395.4906667 977151.333333 1501078.16 398367.173333 393361.44 927204.506667 344330.613333 1209148.69333 1390130.16 181008.368 382724.293333 1558318.48 1962559.41333 24462089.6 37578117.3333 9972757.33333 9847444.0 23211716.2667 8620002.13333 30269930.6667 34800637.3333 4531378.93333 9581152.53333 39011077.3333 1347597.57333 16796970.4 25803132.8 6847825.06667 6761778.4 15938397.8667 5918951.46667 20784943.4667 23895966.1333 3111485.6 6578928.26667 26787077.3333 1080614.16 13469187.4667 20691066.4 5491147.46667 5422148.0 12780713.6 4746300.26667 16667070.9333 19161744.0 2495044.08 5275524.0 21480074.6667 1385384.24 17267957.8667 26526653.3333 7039838.4 6951378.66667 16385310.9333 6084918.93333 21367753.6 24566009.6 3198731.73333 6763401.6 27538189.3333 2911130.66667 36285442.6667 55740893.3333 14792928.0 14607046.4 34430722.6667 12786340.2667 44900410.6667 51620960.0 6721547.46667 14212047.2 57866448.0 771938.026667 9621730.13333 14780688.2667 3922607.73333 3873317.86667 9129918.13333 3390525.33333 11906142.1333 13688214.9333 1782337.73333 3768576.8 15344317.3333 2852666.4 35556722.6667 54621448.0 14495841.6 14313693.0667 33739250.6667 12529552.5333 43998677.3333 50584256.0 6586558.66667 13926626.6667 56704317.3333 5019431.46667 62564109.3333 96109592.0 25506270.6667 25185769.8667 59366160.0 22046470.9333 77418213.3333 89005920.0 11589430.1333 24504703.7333 99774520.0 400174.826667 4987931.73333 7662349.86667 2033490.74667 2007938.77333 4732974.93333 1757657.78667 6172177.06667 7096008.53333 923968.826667 1953640.72 7954536.8 1032466.66667 12869058.4 19769161.8667 5246485.6 5180560.53333 12211260.0 4534825.6 15924458.1333 18307979.2 2383875.65333 5040469.33333 20523015.2 6674971.73333 83199397.3333 127809064.0 33918909.3333 33492698.6667 78946682.6667 29317976.0 102952776.0 118362413.333 15411929.0667 32587000.0 132682781.333
115176.333333 932855.146667 1391135.22667 403701.813333 376319.04 923105.333333 347737.68 1183711.36 1429105.76 187832.301333 428168.266667 1683645.06667 2561445.49333 20746081.0667 30937928.0 8978061.06667 8369086.4 20529252.0 7733456.26667 26324957.6 31782368.0 4177266.13333 9522179.2 37443152.0 1994519.52 16154340.8 24090420.8 6990942.4 6516752.53333 15985502.6667 6021806.66667 20498442.1333 24747960.0 3252709.86667 7414630.66667 29155840.0 1524352.34667 12346285.6 18411597.0667 5342970.93333 4980561.6 12217247.4667 4602288.8 15666353.8667 18914134.9333 2485950.02667 5666783.2 22282948.5333 949251.493333 7688334.13333 11465351.7333 3327198.66667 3101517.33333 7607978.93333 2865957.86667 9755821.6 11778294.4 1548061.86667 3528844.53333 13876136.8 4117566.93333 33349677.3333 49733242.6667 14432385.3333 13453448.2667 33001120.0 12431661.6 42317816.0 51090693.3333 6715026.13333 15307064.2667 60190501.3333 1253644.72 10153725.8667 15141907.2 4394120.0 4096070.4 10047603.4667 3784974.66667 12884187.7333 15555200.0 2044473.6 4660426.93333 18325750.4 4302278.13333 34845720.0 51964240.0 15079811.7333 14056960.2667 34481528.0 12989337.0667 44216162.6667 53382584.0 7016257.33333 15993728.2667 62890605.3333 7361300.0 59621853.3333 88912050.6667 25801916.5333 24051793.3333 58998712.0 22225064.8 75654904.0 91338872.0 12004982.9333 27365648.0 107607320.0 543997.946667 4406037.86667 6570574.66667 1906754.16 1777420.56 4359987.73333 1642425.84 5590875.46667 6749916.26667 887164.773333 2022313.57333 7952149.86667 1457445.73333 11804384.5333 17603478.4 5108458.13333 4761955.46667 11681010.1333 4400285.86667 14978728.8 18083958.9333 2376837.09333 5418057.6 21304908.8 10104584.0 81840709.3333 122046274.667 35417336.0 33015005.3333 80985346.6667 30507522.6667 103848685.333 125377485.333 16478795.4667 37563813.3333 147708581.333
92649.704 753112.48 1229767.78667 330250.666667 401069.786667 771912.826667 259740.997333 1125518.24 1235362.88 132370.288 385357.946667 1483174.4 2450427.54667 19918548.2667 32525272.0 8734570.13333 10607615.4667 20415785.3333 6869709.06667 29768048.0 32673253.3333 3500969.6 10192064.0 39227448.0 1839529.38667 14952800.8 24416634.9333 6557018.4 7963108.53333 15326075.4667 5157072.0 22346794.6667 24527723.7333 2628168.53333 7651154.93333 29447938.6667 1610941.86667 13094703.7333 21382522.9333 5742216.0 6973579.73333 13421593.8667 4516233.06667 19569889.3333 21479807.4667 2301581.44 6700390.93333 25788617.0667 1578207.12 12828616.2667 20948024.5333 5625532.8 6831874.93333 13148863.7333 4424461.86667 19172224.2667 21043332.2667 2254812.72 6564237.33333 25264585.8667 3803386.13333 30916208.0 50483504.0 13557202.1333 16464415.4667 31687986.6667 10662692.2667 46203930.6667 50713189.3333 5433965.6 15819424.5333 60886162.6667 1138712.34667 9256138.66667 15114476.5333 4058949.86667 4929353.33333 9487204.53333 3192350.13333 13833196.2667 15183243.2 1626898.72 4736246.66667 18228973.8667 4425784.26667 35975437.3333 58744786.6667 15775746.4 19158705.3333 36873509.3333 12407569.6 53764890.6667 59012058.6667 6323197.33333 18408166.1333 70849768.0 6561516.0 53335946.6667 87093005.3333 23388580.5333 28404040.0 54667400.0 18395037.0667 79709981.3333 87489253.3333 9374555.46667 27291314.6667 105039437.333 373154.106667 3033220.8 4952988.26667 1330111.04 1615340.69333 3108940.8 1046127.68 4533114.93333 4975523.2 533131.946667 1552059.97333 5973603.73333 1397516.18667 11359851.7333 18549658.9333 4981458.4 6049684.8 11643433.6 3917899.73333 16977172.2667 18634054.6667 1996656.37333 5812689.33333 22372011.7333 9731961.86667 79107237.3333 129175301.333 34689661.3333 42128530.6667 81082032.0 27283298.6667 118224888.0 129763013.333 13904228.0 40478152.0 155793232.0
79486.1866667 626770.08 1040032.58667 288923.36 257497.136 698311.493333 219083.16 714517.92 1029705.25333 107638.52 301641.866667 1281461.78667 2685067.73333 21172486.6667 35132621.3333 9759920.0 8698332.53333 23589177.0667 7400696.53333 24136634.9333 34783760.0 3636062.4 10189554.6667 43288173.3333 1875219.28 14786611.4667 24536202.4 6816211.46667 6074811.46667 16474399.2 5168557.86667 16856737.3333 24292562.1333 2539382.42667 7116263.2 30231944.0 1608612.58667 12684345.6 21047802.1333 5847125.86667 5211133.6 14132174.4 4433725.6 14460154.1333 20838801.0667 2178349.28 6104518.4 25933758.6667 970313.12 7651181.6 12696008.2667 3526979.2 3143349.33333 8524510.13333 2674417.6 8722346.93333 12569938.9333 1313977.6 3682237.86667 15643211.2 3678220.26667 29003762.6667 48127466.6667 13369916.8 11915669.8667 32314336.0 10138064.5333 33064288.0 47649570.6667 4980968.26667 13958465.0667 59299594.6667 1186428.45333 9355309.33333 15523757.0667 4312534.13333 3843459.46667 10423152.0 3270083.73333 10665052.8 15369608.8 1606636.4 4502373.33333 19127382.9333 4690016.0 36982045.3333 61366253.3333 17047680.5333 15193402.9333 41203285.3333 12926818.4 42159530.6667 60756896.0 6351120.8 17798125.0667 75611581.3333 7032044.0 55449570.6667 92010389.3333 25560689.8667 22780451.4667 61778749.3333 19382014.6667 63212512.0 91096744.0 9522645.86667 26685880.0 113369330.667 360985.706667 2846469.86667 4723297.33333 1312142.48 1169420.61333 3171374.4 994963.946667 3244975.73333 4676396.0 488839.226667 1369903.41333 5819745.6 1505420.34667 11870646.6667 19697588.8 5472033.86667 4876840.26667 13225597.6 4149302.66667 13532537.3333 19501994.9333 2038608.50667 5712914.4 24270112.0 10928255.7333 86172253.3333 142990154.667 39722981.3333 35402309.3333 96008208.0 30120917.3333 98236368.0 141570285.333 14798813.6 41471600.0 176183344.0
78084.8346667 698361.466667 1138393.04 293574.933333 251170.362667 702372.0 243080.386667 740962.693333 1040354.16 100275.714667 329044.56 1240083.17333 2465252.66667 22048294.4 35940736.0 9268591.2 7929816.26667 22174913.0667 7674404.0 23393278.1333 32845504.0 3165851.2 10388418.9333 39151242.6667 1749434.64 15646286.6667 25504878.1333 6577335.73333 5627291.46667 15736140.0 5446041.33333 16600737.0667 23308387.4667 2246605.36 7372006.93333 27783173.3333 1579146.18667 14123290.6667 23022255.2 5937103.46667 5079535.73333 14204397.6 4915928.53333 14984835.4667 21039569.3333 2027922.72 6654422.13333 25078782.1333 961185.36 8596481.06667 14013050.4 3613761.06667 3091781.86667 8645848.8 2992198.4 9120881.06667 12806240.8 1234344.02667 4050374.4 15264805.0667 3548358.66667 31735186.6667 51731258.6667 13340736.0 11413772.0 31917434.6667 11046144.5333 33671088.0 47276141.3333 4556764.26667 14952558.6667 56352296.0 1187041.70667 10616455.4667 17305793.3333 4462911.46667 3818279.2 10677423.4667 3695295.73333 11264077.3333 15815411.2 1524386.32 5002118.66667 18851681.3333 4164237.86667 37243381.3333 60710117.3333 15656252.8 13394830.6667 37457261.3333 12963395.2 39515290.6667 55481736.0 5347670.13333 17547835.4667 66133216.0 6520741.86667 58319066.6667 95065413.3333 24515982.1333 20974842.1333 58653981.3333 20299261.0667 61876632.0 86878341.3333 8373867.46667 27477994.6667 103557397.333 317096.266667 2835990.13333 4622923.2 1192184.37333 1019982.77333 2852276.53333 987130.026667 3008990.4 4224795.2 407211.653333 1336223.65333 5035878.66667 1399090.69333 12512941.8667 20397239.7333 5260150.4 4500363.2 12584801.0667 4355410.4 13276252.8 18640621.0667 1796697.38667 5895679.73333 22219279.7333 9829849.06667 87914480.0 143308642.667 36957205.3333 31619029.3333 88419354.6667 30600608.0 93277416.0 130966845.333 12623387.7333 41422362.6667 156110085.333
27429.3786667 549882.24 948321.653333 228638.853333 266685.6 616834.666667 207815.357333 747619.813333 898896.746667 87512.2533333 289800.906667 1093013.22667 993781.52 19922536.2667 34358216.0 8283711.73333 9662166.13333 22348259.2 7529264.8 27086677.3333 32567525.3333 3170617.06667 10499646.1333 39600472.0 656535.44 13161697.0667 22698536.8 5472581.6 6383248.8 14764235.4667 4974161.06667 17894641.8667 21515528.2667 2094648.05333 6936524.53333 26161800.0 623167.733333 12492768.2667 21544908.5333 5194443.46667 6058826.93333 14013859.4667 4721354.66667 16985166.1333 20422024.8 1988189.84 6583983.2 24832154.9333 777420.293333 15585100.0 26877914.6667 6480222.66667 7558566.93333 17482706.4 5890030.4 21189500.0 25477083.4667 2480325.97333 8213714.93333 30978853.3333 1511733.70667 30306026.6667 52265485.3333 12601125.8667 14698021.6 33996021.3333 11453466.6667 41204072.0 49541496.0 4823121.33333 15971990.4 60239968.0 504797.44 10119774.9333 17452466.9333 4207762.4 4907956.8 11351935.7333 3824536.53333 13758844.8 16542874.4 1610534.45333 5333359.73333 20115303.2 1605890.02667 32193597.3333 55520770.6667 13385970.4 15613468.5333 36113418.6667 12166830.6667 43770410.6667 52627122.6667 5123522.93333 16966784.5333 63991936.0 2575735.33333 51636280.0 89051434.6667 21470160.8 25042911.7333 57923397.3333 19514745.8667 70204680.0 84410226.6667 8217772.53333 27213536.0 102638592.0 119302.493333 2391680.90667 4124669.86667 994451.44 1159933.54667 2682886.66667 903880.853333 3251729.06667 3909699.2 380629.466667 1260472.18667 4753997.6 587580.72 11779348.0 20314550.6667 4897806.13333 5712827.73333 13213574.6667 4451733.86667 16015200.0 19255791.2 1874650.96 6207993.86667 23414073.3333 3676505.86667 73703648.0 127108605.333 30645685.3333 35745293.3333 82677637.3333 27854600.0 100207472.0 120483922.667 11729733.8667 38843560.0 146502392.0
23300.9608 567984.933333 936999.653333 235124.064 259044.421333 649152.853333 193631.490667 809282.16 865970.293333 89386.704 257743.714667 972261.413333 1008737.38667 24589013.0667 40564274.6667 10178912.2667 11214464.2667 28102909.3333 8382629.6 35035173.3333 37489296.0 3869699.2 11158154.6667 42090816.0 616181.92 15020069.0667 24778473.6 6217734.93333 6850296.53333 17166513.3333 5120485.06667 21401050.4 22900138.6667 2363785.38667 6815900.0 25710952.5333 626975.573333 15283175.7333 25212518.4 6326650.93333 6970293.06667 17467219.4667 5210180.8 21775932.8 23301280.8 2405191.86667 6935294.13333 26161331.4667 671148.96 16359947.4667 26988858.6667 6772393.33333 7461383.2 18697867.4667 5577262.4 23310150.1333 24942965.8667 2574648.96 7423918.4 28004520.0 1467080.08 35761589.3333 58995573.3333 14803931.7333 16310010.4 40872101.3333 12191467.4667 50954197.3333 54523408.0 5627984.8 16228114.9333 61215730.6667 428597.52 10447506.1333 17235157.3333 4324868.53333 4764859.2 11940507.7333 3561654.66667 14885923.7333 15928644.2667 1644177.68 4740933.86667 17883761.3333 1400482.32 34138200.0 56317482.6667 14131910.4 15569621.0667 39016722.6667 11638038.4 48641144.0 52048328.0 5372503.73333 15491443.2 58436856.0 2264923.81333 55209850.6667 91079197.3333 22854769.6 25179900.8 63099621.3333 18821566.1333 78664672.0 84174930.6667 8688657.86667 25053468.0 94506746.6667 182697.504 4453440.0 7346800.0 1843554.02667 2031108.08 5089859.2 1518220.24 6345396.53333 6789874.93333 700860.72 2020909.52 7623279.46667 440201.92 10730375.2 17701804.0 4441965.33333 4893869.06667 12263800.2667 3658087.46667 15288964.2667 16359916.8 1688694.24 4869296.0 18367969.3333 2991136.0 72912024.0 120282312.0 30182792.0 33253440.0 83331522.6667 24856405.6 103887264.0 111164298.667 11474539.4667 33086469.3333 124808850.667
31729.9813333 643406.133333 1136054.13333 314570.24 275983.386667 761624.186667 243880.285333 979147.68 1107614.56 114642.370667 309943.493333 1258944.88 941134.96 19083906.4 33696213.3333 9330388.0 8185873.33333 22590342.1333 7233671.2 29042250.6667 32852674.6667 3400378.4 9193155.46667 37341245.3333 674155.493333 13670218.1333 24137332.2667 6683560.26667 5863719.46667 16181954.4 5181636.53333 20803597.8667 23533087.2 2435765.12 6585257.6 26748346.6667 665486.186667 13494425.8667 23826938.4 6597613.06667 5788314.93333 15973862.6667 5115003.2 20536074.1333 23230463.4667 2404442.4 6500574.4 26404377.3333 775632.88 15727930.4 27770608.0 7689604.53333 6746357.06667 18617746.6667 5961603.46667 23935063.7333 27075410.6667 2802409.06667 7576504.8 30774648.0 1560732.8 31647829.3333 55880173.3333 15473065.0667 13575057.0667 37462733.3333 11995971.2 48162269.3333 54481290.6667 5639023.2 15245485.0667 61924917.3333 511118.64 10364230.9333 18299992.2667 5067217.06667 4445645.33333 12268532.5333 3928516.53333 15772483.7333 17841877.0667 1846702.96 4992687.73333 20279563.2 1540043.6 31228304.0 55139421.3333 15267952.8 13395105.0667 36966125.3333 11836951.7333 47523826.6667 53759082.6667 5564272.0 15043389.8667 61104037.3333 2506791.49333 50831576.0 89752674.6667 24852266.6667 21803756.2667 60171261.3333 19267486.9333 77356458.6667 87505840.0 9057191.46667 24486736.2667 99461520.0 170406.450667 3455424.53333 6101199.46667 1689405.2 1482173.81333 4090316.8 1309763.54667 5258530.66667 5948464.26667 615688.96 1664557.2 6761186.66667 511350.373333 10368930.1333 18308289.6 5069514.4 4447661.06667 12274094.9333 3930297.6 15779634.9333 17849966.4 1847540.24 4994951.46667 20288758.1333 3378601.06667 68509736.0 120966781.333 33495365.3333 29386648.0 81097568.0 25968316.2667 104259418.667 117938541.333 12207093.3333 33002712.0 134052160.0
28529.6453333 637948.4 1097425.84 264293.304 209140.216 728954.24 219551.293333 1124900.32 1041062.64 107833.538667 294795.306667 1181871.92 903081.546667 20193712.0 34738077.3333 8365978.93333 6620154.93333 23074424.0 6949708.8 35607760.0 32953949.3333 3413378.66667 9331493.6 37411146.6667 598666.666667 13386722.6667 23028406.9333 5545936.26667 4388602.66667 15296391.2 4607069.06667 23604932.0 21845680.2667 2262781.25333 6185990.93333 24800425.6 661185.973333 14784710.1333 25433284.2667 6125103.46667 4846908.53333 16893807.2 5088189.33333 26070016.2667 24127044.2667 2499085.54667 6831999.46667 27390357.3333 1063786.8 23787224.8 40919792.0 9854722.13333 7798225.06667 27180565.3333 8186423.73333 41944234.6667 38818173.3333 4020796.26667 10992052.2667 44068538.6667 1264790.05333 28281837.3333 48651613.3333 11716778.9333 9271705.33333 32316352.0 9733254.4 49869626.6667 46152893.3333 4780528.8 13069008.2667 52395320.0 482546.266667 10790166.6667 18561701.0667 4470218.4 3537367.2 12329426.1333 3713458.66667 19026400.5333 17608382.1333 1823880.8 4986124.8 19990010.1333 1429133.49333 31956704.0 54973274.6667 13239225.6 10476445.8667 36515453.3333 10997967.4667 56349552.0 52149877.3333 5401697.86667 14767160.2667 59203426.6667 2385656.50667 53345416.0 91767040.0 22100276.2667 17488360.2667 60955346.6667 18358937.6 94064464.0 87053933.3333 9017069.06667 24650861.6 98828445.3333 136503.085333 3052331.2 5250749.33333 1264539.06667 1000653.33333 3487758.13333 1050466.24 5382203.73333 4981073.6 515940.906667 1410479.09333 5654790.4 460345.013333 10293726.6667 17707704.0 4264550.13333 3374618.13333 11762166.9333 3542607.73333 18151023.2 16798245.8667 1739966.66667 4756720.53333 19070298.4 2992726.93333 66920053.3333 115118706.667 27724064.0 21938567.7333 76466461.3333 23030677.8667 118000746.667 109206272.0 11311613.8667 30923688.0 123977002.667
29572.968 694919.173333 1152341.6 296351.893333 200674.784 735441.013333 224020.626667 877871.813333 1121822.77333 116999.904 340236.213333 1227541.89333 923179.093333 21693285.8667 35972637.3333 9251214.4 6264462.93333 22958256.0 6993249.86667 27404517.3333 35019930.6667 3652385.06667 10621150.6667 38320165.3333 596374.826667 14013889.3333 23238367.7333 5976295.73333 4046850.66667 14831061.3333 4517648.0 17703351.2 22622918.4 2359445.14667 6861276.26667 24754873.0667 562168.08 13210083.4667 21905466.1333 5633508.8 3814732.26667 13980384.2667 4258525.6 16687925.8667 21325317.6 2224112.56 6467728.53333 23334988.0 675367.413333 15870093.3333 26316396.8 6767883.73333 4582874.66667 16795503.7333 5116031.2 20048241.6 25619428.2667 2671964.53333 7770084.0 28033770.6667 1154931.38667 27139106.6667 45003109.3333 11573613.6 7837076.26667 28721632.0 8748816.0 34284069.3333 43811237.3333 4569269.6 13287454.6667 47939952.0 481993.6 11326106.6667 18781383.7333 4830077.06667 3270688.26667 11986549.8667 3651189.33333 14307951.2 18283974.1333 1906917.25333 5545323.46667 20007032.2667 1450678.16 34088701.3333 56527189.3333 14537303.7333 9843940.0 36076466.6667 10989151.7333 43063296.0 55030114.6667 5739336.26667 16690013.3333 60216080.0 2497473.62667 58686781.3333 97316669.3333 25027282.9333 16947232.8 62108901.3333 18918818.1333 74137357.3333 94739314.6667 9880786.13333 28733368.0 103667426.667 122625.581333 2881512.26667 4778233.86667 1228835.84 832106.613333 3049537.86667 928911.146667 3640133.06667 4651686.13333 485145.12 1410804.02667 5090055.2 482166.826667 11330177.0667 18788133.6 4831812.8 3271863.73333 11990857.8667 3652501.6 14313093.3333 18290545.0667 1907602.58667 5547316.26667 20014222.4 3273983.2 76933557.3333 127574173.333 32808714.6667 22216432.5333 81419677.3333 24801019.2 97187994.6667 124195474.667 12952900.2667 37667088.0 135899496.0
54217.312 1022573.33333 1473441.54667 401999.92 281906.986667 934612.666667 302800.106667 842119.386667 1431385.94667 139828.048 453116.826667 1600856.56 1289090.82667 24313080.0 35033090.6667 9558098.13333 6702724.53333 22221694.9333 7199486.93333 20022541.0667 34033160.0 3324603.2 10773472.8 38062554.6667 884591.04 16683954.6667 24040165.8667 6558892.53333 4599497.6 15248818.6667 4940382.4 13739730.4 23354000.8 2281386.34667 7392898.4 26119025.0667 762148.506667 14374609.8667 20712595.7333 5651029.6 3962848.53333 13138121.3333 4256549.06667 11837916.8 20121407.7333 1965603.44 6369594.93333 22503705.3333 508701.813333 9594442.93333 13824779.7333 3771822.66667 2645033.38667 8769139.2 2841066.13333 7901307.73333 13430186.6667 1311956.98667 4251434.66667 15020269.6 1658524.24 31280832.0 45073029.3333 12297300.8 8623621.6 28590088.0 9262748.26667 25760690.9333 43786536.0 4277382.93333 13860982.9333 48970693.3333 715896.0 13502258.1333 19455610.4 5308085.6 3722355.2 12340808.2667 3998231.73333 11119509.0667 18900299.7333 1846316.88 5983043.2 21138022.9333 2143515.30667 40428074.6667 58253432.0 15893317.6 11145369.0667 36950496.0 11971391.2 33293714.6667 56590736.0 5528189.06667 17914256.8 63290864.0 3475305.06667 65546482.6667 94446930.6667 25768010.9333 18070109.6 59908245.3333 19409348.5333 53979469.3333 91751184.0 8962913.86667 29044581.3333 102614173.333 252805.906667 4768081.6 6870401.86667 1874455.73333 1314483.30667 4357936.26667 1411904.26667 3926656.26667 6674303.73333 651993.866667 2112805.04 7464515.73333 756531.28 14268665.6 20559938.6667 5609380.0 3933641.33333 13041290.1333 4225177.06667 11750668.2667 19973107.7333 1951116.45333 6322649.33333 22337847.4667 4839464.8 91275410.6667 131520138.667 35882714.6667 25163161.0667 83423997.3333 27028090.6667 75168002.6667 127766232.0 12481122.1333 40445437.3333 142893266.667
46267.728 846701.413333 1363533.68 347129.066667 285088.773333 947098.133333 313785.786667 956146.933333 1369347.41333 127855.12 474132.533333 1516476.08 1113202.56 20371654.9333 32806650.6667 8351932.8 6859242.4 22787202.1333 7549692.8 23004916.8 32946528.0 3076197.06667 11407639.2 36486448.0 846152.08 15484620.0 24936536.5333 6348355.46667 5213752.0 17320692.0 5738567.73333 17486178.1333 25042858.6667 2338236.21333 8671016.53333 27733573.3333 797850.053333 14600690.6667 23513050.9333 5985963.73333 4916128.53333 16331951.7333 5410985.33333 16487991.4667 23613303.7333 2204759.54667 8176037.33333 26150420.5333 444935.013333 8142330.13333 13112463.4667 3338177.33333 2741565.06667 9107798.13333 3017530.4 9194816.26667 13168371.2 1229522.66667 4559510.13333 14583238.6667 1702039.52 31147397.3333 50159978.6667 12769751.2 10487490.6667 34840666.6667 11543160.0 35173541.3333 50373845.3333 4703374.93333 17441796.8 55786232.0 614568.4 11246628.2667 18111646.1333 4610871.46667 3786798.4 12580185.3333 4167977.06667 12700379.4667 18188869.0667 1698283.46667 6297842.66667 20143160.8 1872830.74667 34272882.6667 55193282.6667 14051132.5333 11539858.4 38336754.6667 12701459.2 38703032.0 55428613.3333 5175335.2 19191994.6667 61384104.0 3134114.93333 57354440.0 92363976.0 23514065.0667 19311538.1333 64155181.3333 21255435.2 64768133.3333 92757789.3333 8660737.33333 32117112.0 102724093.333 181746.197333 3325963.2 5356153.86667 1363572.18667 1119869.14667 3720335.73333 1232595.04 3755880.8 5378990.93333 502233.04 1862459.84 5956933.33333 640615.6 11723293.3333 18879270.9333 4806293.86667 3947293.86667 13113370.4 4344628.0 13238658.6667 18959766.6667 1770261.68 6564763.73333 20996886.9333 4263293.06667 78018448.0 125641437.333 31985856.0 26269217.6 87269402.6667 28913474.6667 88103197.3333 126177136.0 11781081.0667 43688464.0 139734160.0
34456.0133333 846834.026667 1263351.12 292456.72 263120.768 836357.786667 283645.066667 883015.333333 1260747.78667 116282.752 365475.36 1455963.92 1031590.08 25353647.7333 37823893.3333 8755960.0 7877660.8 25039996.0 8492144.53333 26436891.7333 37745949.3333 3481428.26667 10942089.3333 43590592.0 640607.573333 15744373.0667 23488275.7333 5437367.46667 4891952.0 15549598.1333 5273540.53333 16417057.0667 23439874.1333 2161933.68 6794933.06667 27069341.3333 660851.68 16241917.3333 24230538.6667 5609196.0 5046544.8 16040987.4667 5440192.0 16935859.4667 24180607.4667 2230253.84 7009662.4 27924770.6667 385167.84 9466366.4 14122418.6667 3269238.66667 2941305.6 9349257.33333 3170737.06667 9870820.26667 14093316.8 1299871.14667 4085480.26667 16275548.0 1454417.52 35745584.0 53327122.6667 12344846.6667 11106550.9333 35303373.3333 11972898.6667 37272826.6667 53217234.6667 4908393.6 15427025.3333 61457472.0 498638.693333 12255167.7333 18282897.6 4232359.73333 3807817.06667 12103558.1333 4104839.46667 12778774.4 18245222.6667 1682814.56 5289066.93333 21070341.3333 1633241.01333 40140573.3333 59883797.3333 13862669.8667 12472123.2 39643992.0 13444990.1333 41855594.6667 59760397.3333 5511890.4 17323808.5333 69013789.3333 2459212.34667 60440677.3333 90168552.0 20873373.0667 18779592.0 59692962.6667 20244462.4 63023026.6667 89982744.0 8299392.8 26084897.3333 103915810.667 129708.325333 3187873.86667 4755836.53333 1100942.05333 990507.973333 3148436.53333 1067770.88 3324077.06667 4746036.26667 437741.92 1375817.89333 5480920.0 512324.96 12591538.4 18784713.0667 4348526.4 3912331.2 12435767.7333 4217506.13333 13129516.5333 18746004.0 1729003.2 5434237.33333 21648664.2667 3671125.33333 90226165.3333 134604093.333 31159882.6667 28034274.6667 89109970.6667 30221040.0 94081112.0 134326720.0 12389377.8667 38939674.6667 155126077.333
49806.9333333 1025945.86667 1591736.34667 397158.88 272487.466667 1003017.28 368588.72 1053588.02667 1468668.82667 166080.472 445042.186667 1727745.65333 1231950.66667 25376280.5333 39370837.3333 9823534.93333 6739847.46667 24809153.0667 9116865.6 26059996.0 36326821.3333 4107921.06667 11007905.8667 42734962.6667 762413.44 15704538.9333 24365306.1333 6079460.0 4171068.0 15353562.4 5642125.86667 16127667.7333 22481465.6 2542256.16 6812428.0 26447252.0 886891.733333 18268599.4667 28343400.0 7072046.13333 4852073.33333 17860319.7333 6563308.8 18760812.0 26151986.9333 2957327.2 7924684.8 30765261.3333 487572.48 10043240.0 15581903.7333 3887887.2 2667447.73333 9818786.13333 3608206.66667 10313835.7333 14377165.3333 1625803.14667 4356629.06667 16913333.0667 1726758.42667 35568554.6667 55183968.0 13769116.0 9446878.4 34773642.6667 12778615.7333 36526882.6667 50917336.0 5757850.13333 15429184.5333 59899280.0 574885.04 11841743.7333 18372250.1333 4584114.93333 3145124.0 11577096.0 4254350.4 12160797.0667 16951771.7333 1916945.57333 5136797.06667 19942106.4 1952669.70667 40221978.6667 62403669.3333 15570525.3333 10682810.6667 39323069.3333 14450438.1333 41305682.6667 57578834.6667 6511148.0 17447780.0 67735882.6667 3084347.2 63532784.0 98569960.0 24594484.2667 16874075.7333 62112909.3333 22825246.4 65244554.6667 90948874.6667 10284709.3333 27559709.3333 106992482.667 159309.917333 3281538.13333 5091246.66667 1270332.16 871564.56 3208200.0 1178949.06667 3369953.06667 4697609.33333 531216.533333 1423489.28 5526279.2 608053.146667 12524955.7333 19432240.8 4848596.26667 3326582.4 12245038.9333 4499805.86667 12862416.8 17929807.7333 2027544.16 5433165.6 21092670.1333 4500205.33333 92697280.0 143818141.333 35884493.3333 24620058.9333 90625613.3333 33303093.3333 95194832.0 132698624.0 15005867.7333 40210893.3333 156106992.0
47118.8506667 917522.026667 1468431.36 392908.026667 354762.213333 1003195.09333 372179.653333 898837.866667 1392955.12 168453.101333 460630.453333 1677110.24 1070127.25333 20838057.8667 33349888.0 8923426.13333 8057088.0 22783798.4 8452658.93333 20413717.0667 31635730.6667 3825777.86667 10461485.8667 38089242.6667 821482.346667 15996318.9333 25601016.0 6850061.06667 6185017.33333 17489965.0667 6488677.06667 15670574.1333 24285143.2 2936855.46667 8030751.46667 29239178.6667 980263.466667 19088185.0667 30549336.0 8174082.66667 7380495.2 20870532.2667 7742848.26667 18699478.4 28979125.3333 3504508.8 9582984.0 34890704.0 584362.24 11378996.5333 18211306.9333 4872797.6 4399717.86667 12441503.2 4615726.66667 11147277.6 17275259.7333 2089134.82667 5712682.66667 20799317.0667 1383673.22667 26943584.0 43121365.3333 11537979.2 10417804.8 29459424.0 10929277.8667 26394911.4667 40904960.0 4946726.13333 13526688.2667 49249346.6667 577069.6 11236990.1333 17984035.7333 4811986.4 4344810.93333 12286237.0667 4558123.73333 11008163.2 17059669.8667 2063063.09333 5641390.13333 20539748.0 2008190.8 39104504.0 62584090.6667 16745618.1333 15119856.0 42755864.0 15862180.8 38308192.0 59367314.6667 7179418.93333 19631926.4 71477917.3333 3046304.26667 59319173.3333 94936285.3333 25402091.7333 22935908.5333 64858064.0 24061970.6667 58111213.3333 90056632.0 10890745.0667 29780448.0 108427685.333 176568.341333 3438228.0 5502648.8 1472343.2 1329399.54667 3759270.13333 1394667.76 3368212.8 5219817.06667 631243.84 1726119.2 6284630.66667 584831.973333 11388143.4667 18225945.8667 4876714.4 4403254.66667 12451504.2667 4619436.8 11156238.4 17289146.1333 2090814.16 5717274.66667 20816036.2667 4531407.73333 88237858.6667 141218666.667 37785864.0 34117392.0 96477013.3333 35792421.3333 86441005.3333 133960133.333 16200091.2 44298709.3333 161287258.667
30577.2106667 607115.253333 1051281.49333 260474.704 192220.658667 672866.373333 251052.530667 548870.293333 950399.84 111049.418667 348773.2 1260729.68 1023357.06667 20318913.6 35184253.3333 8717558.93333 6433234.66667 22519470.4 8402217.86667 18369573.3333 31807952.0 3716598.4 11672730.4 42194058.6667 736735.173333 14627991.2 25329846.4 6275944.53333 4631413.86667 16212215.7333 6048924.26667 13224622.1333 22899178.1333 2675653.33333 8403431.46667 30376344.0 975660.986667 19371900.5333 33544405.3333 8311255.46667 6133397.86667 21469894.6667 8010611.73333 17513414.1333 30325461.3333 3543377.06667 11128694.1333 40227501.3333 452020.426667 8974936.0 15541009.6 3850576.53333 2841582.4 9946929.6 3711289.33333 8113905.6 14049684.2667 1641634.61333 5155886.4 18637265.3333 1348338.56 26771472.0 46357512.0 11485942.9333 8476199.2 29670845.3333 11070460.8 24203090.6667 41909013.3333 4896856.53333 15379570.9333 55593378.6667 546719.973333 10855209.8667 18796893.8667 4657282.93333 3436901.86667 12030838.9333 4488814.66667 9813791.2 16993132.0 1985561.6 6236058.66667 22541823.7333 1853876.37333 36809002.6667 63738514.6667 15792412.0 11654213.6 40795450.6667 15221152.0 33277650.6667 57622125.3333 6732854.13333 21145893.0667 76437221.3333 2898808.0 57556282.6667 99664528.0 24693756.0 18223074.9333 63789680.0 23800506.6667 52034493.3333 90100656.0 10527806.4 33064709.3333 119520824.0 141269.877333 2804935.46667 4857029.33333 1203420.10667 888079.333333 3108712.26667 1159888.69333 2535837.62667 4390945.6 513059.813333 1611368.34667 5824701.6 575300.453333 11422679.7333 19779525.3333 4900748.26667 3616570.4 12659766.1333 4723473.33333 10326819.4667 17881469.3333 2089359.36 6562056.53333 23720226.1333 4405290.4 87467728.0 151459218.667 37526861.3333 27693429.3333 96940562.6667 36169400.0 79076317.3333 136925096.0 15999005.6 50248120.0 181634637.333
24660.0610667 683643.253333 968066.293333 261496.197333 191016.765333 635613.253333 221092.896 564097.866667 847347.813333 92140.9466667 299403.146667 1022592.18667 1142679.78667 31678160.0 44857544.0 12117018.6667 8851194.4 29452578.6667 10244840.2667 26138753.0667 39263781.3333 4269559.46667 13873522.6667 47384125.3333 753684.8 20894171.2 29586984.0 7992101.6 5838040.53333 19426230.9333 6757256.53333 17240508.8 25897469.0667 2816101.33333 9150650.4 31253458.6667 777092.693333 21543100.8 30505896.0 8240319.46667 6019357.86667 20029569.3333 6967122.93333 17775963.2 26701792.0 2903563.46667 9434850.4 32224125.3333 405250.613333 11234637.8667 15908698.1333 4297292.53333 3139070.13333 10445337.6 3633325.6 9270091.2 13924873.3333 1514196.4 4920235.46667 16804748.2667 1292705.84 35837285.3333 50747034.6667 13707900.2667 10013295.7333 33319501.3333 11589917.6 29570592.0 44418845.3333 4830123.46667 15695021.3333 53605338.6667 487496.213333 13514707.2 19137367.7333 5169428.0 3776144.26667 12565218.4 4370709.06667 11151456.0 16750925.8667 1821502.50667 5918797.06667 20215271.4667 1552157.94667 43029994.6667 60932200.0 16459140.0 12023011.2 40006882.6667 13916068.2667 35505549.3333 53333917.3333 5799551.73333 18845085.3333 64364178.6667 2553508.37333 70790125.3333 100241656.0 27077496.0 19779468.8 65816696.0 22893802.4 58411397.3333 87741458.6667 9541041.86667 31002698.6667 105887722.667 123680.901333 3428767.46667 4855272.26667 1311516.85333 958031.92 3187876.0 1108876.77333 2829195.46667 4249816.8 462126.8 1501636.58667 5128743.46667 502731.333333 13937065.8667 19735444.5333 5330981.6 3894155.46667 12957903.7333 4507301.33333 11499958.6667 17274422.1333 1878427.68 6103770.13333 20847034.6667 3569927.46667 98967994.6667 140142650.667 37855642.6667 27652648.0 92014901.3333 32006634.6667 81661941.3333 122666773.333 13338834.9333 43343261.3333 148036122.667
26781.664 756511.813333 1058577.09333 256852.733333 202928.514667 663662.186667 243214.530667 895429.226667 949243.68 114185.909333 338832.853333 1130254.45333 1055907.01333 29826605.3333 41735978.6667 10126801.8667 8000759.2 26165870.9333 9589095.46667 35303632.0 37425346.6667 4501949.6 13358990.6667 44561965.3333 665558.346667 18800278.9333 26306985.0667 6383116.53333 5043031.2 16492848.0 6044189.86667 22252553.0667 23589910.9333 2837664.8 8420426.93333 28088258.6667 725663.253333 20498085.0667 28682704.0 6959559.73333 5498454.93333 17982276.0 6590025.6 24262125.6 25720256.8 3093927.2 9180854.66667 30624837.3333 720751.68 20359346.1333 28488568.0 6912454.93333 5461239.2 17860565.0667 6545421.86667 24097910.1333 25546172.2667 3072986.4 9118714.93333 30417557.3333 1363678.74667 38520352.0 53901024.0 13078523.4667 10332789.8667 33792600.0 12384088.2667 45593800.0 48333944.0 5814160.8 17252818.1333 57550717.3333 501522.426667 14166693.8667 19823269.8667 4809910.4 3800107.46667 12427960.8 4554516.8 16768108.0 17775855.7333 2138283.62667 6345097.86667 21165524.0 1417378.26667 40037221.3333 56023560.0 13593534.9333 10739678.9333 35123298.6667 12871754.1333 47389210.6667 50237258.6667 6043113.06667 17932206.6667 59816973.3333 2357347.97333 66588901.3333 93176981.3333 22608426.4 17861964.5333 58416189.3333 21407978.6667 78816546.6667 83553349.3333 10050754.1333 29824397.3333 99486090.6667 112515.976 3178281.33333 4447327.73333 1079097.84 852549.733333 2788198.66667 1021800.61333 3761905.6 3987992.8 479721.466667 1423515.38667 4748460.8 521525.146667 14731718.4 20613901.3333 5001748.8 3951670.93333 12923637.6 4736169.33333 17436887.2 18484828.0 2223566.93333 6598165.86667 22009689.8667 3373905.6 95303986.6667 133357626.667 32357842.6667 25564566.9333 83606960.0 30639725.3333 112804552.0 119584000.0 14384933.8667 42685549.3333 142387408.0
36351.128 1081971.01333 1542665.86667 345873.466667 292558.613333 1034428.18667 361243.92 1177533.06667 1369850.56 161901.968 477017.733333 1540175.09333 1103720.72 32851632.0 46839600.0 10501674.6667 8882888.53333 31408098.6667 10968364.0 35753160.0 41592448.0 4915791.2 14483576.8 46763973.3333 650855.386667 19372347.4667 27620941.3333 6192754.66667 5238169.06667 18521108.0 6467957.6 21083355.7333 24526738.9333 2898803.2 8540850.93333 27576346.6667 670968.88 19971014.1333 28474517.3333 6384130.4 5400045.06667 19093468.8 6667838.13333 21734897.8667 25284692.8 2988385.6 8804790.13333 28428541.3333 604730.0 17999450.6667 25663477.0667 5753881.06667 4866945.86667 17208537.8667 6009580.8 19589201.8667 22788556.2667 2693368.26667 7935570.4 25622041.0667 1358449.6 40433493.3333 57649762.6667 12925367.4667 10932979.7333 38656808.0 13499764.5333 44004669.3333 51191616.0 6050312.0 17826257.0667 57556680.0 416153.333333 12386571.7333 17660677.8667 3959613.06667 3349256.53333 11842294.1333 4135576.26667 13480581.0667 15682261.3333 1853478.8 5460972.8 17632162.9333 1350760.16 40204621.3333 57323437.3333 12852204.0 10871094.1333 38437992.0 13423349.6 43755581.3333 50901848.0 6016064.53333 17725352.2667 57230882.6667 2214122.88 65902130.6667 93962746.6667 21066922.1333 17819549.8667 63006328.0 22003125.8667 71722752.0 83436680.0 9861340.53333 29054832.0 93811034.6667 152265.802667 4532106.66667 6461842.4 1448777.65333 1225455.04 4332961.6 1513160.64 4932392.26667 5737962.13333 678166.933333 1998108.21333 6451409.06667 496922.773333 14790628.8 21088363.4667 4728117.6 3999299.46667 14140714.6667 4938232.8 16096969.6 18725964.5333 2213212.61333 6520869.86667 21054314.4 2953531.2 87910210.6667 125341696.0 28102240.0 23770405.8667 84047352.0 29351090.6667 95674634.6667 111300440.0 13154544.8 38757720.0 125139320.0
43957.704 967178.986667 1472897.01333 388422.933333 282217.946667 921336.48 370016.213333 736590.24 1315191.68 158177.354667 463599.333333 1418126.08 1196004.53333 26315079.4667 40074696.0 10568240.8 7678607.73333 25067793.6 10067429.6 20041203.4667 35783834.6667 4303701.6 12613646.1333 38584482.6667 825097.76 18154206.4 27646669.3333 7290801.6 5297305.86667 17293730.6667 6945302.93333 13825994.4 24686497.3333 2969030.93333 8701882.66667 26618603.4667 909385.28 20008741.6 30470901.3333 8035590.4 5838450.13333 19060364.5333 7654797.33333 15238383.2 27208336.0 3272330.93333 9590820.0 29337816.0 476535.36 10484965.0667 15967338.1333 4210803.73333 3059460.0 9987997.06667 4011260.8 7985205.33333 14257690.6667 1714764.32 5025773.86667 15373578.9333 1576951.6 34696864.0 52839141.3333 13934398.9333 10124370.1333 33052296.0 13274070.9333 26424655.4667 47181573.3333 5674501.06667 16631299.2 50874272.0 574669.706667 12644165.3333 19255539.7333 5077947.2 3689503.73333 12044855.2 4837311.73333 9629622.66667 17193819.7333 2067890.88 6060746.4 18539506.1333 1797391.12 39547082.6667 60225440.0 15882266.1333 11539639.7333 37672624.0 15129632.2667 30118514.6667 53777010.6667 6467730.4 18956161.8667 57985906.6667 2895799.2 63714800.0 97029962.6667 25588117.8667 18591657.8667 60694837.3333 24375539.7333 48524317.3333 86640816.0 10420241.3333 30540509.3333 93421818.6667 198853.136 4375264.53333 6663000.53333 1757123.65333 1276680.13333 4167885.06667 1673856.50667 3332141.33333 5949582.66667 715552.933333 2097202.0 6415230.93333 670595.52 14754772.5333 22469740.2667 5925575.46667 4305368.26667 14055423.7333 5644772.26667 11237032.2667 20063870.6667 2413070.29333 7072426.93333 21634183.7333 3966417.6 87271069.3333 132903322.667 35048410.6667 25465258.6667 83134584.0 33387525.3333 66464448.0 118673160.0 14272753.3333 41831770.6667 127961197.333
40213.04 889238.08 1366539.14667 376623.306667 228773.325333 813423.2 340367.066667 934649.84 1186017.97333 143608.853333 430287.973333 1337490.16 1196918.61333 26467673.8667 40674274.6667 11209982.1333 6809310.13333 24211086.4 10130835.7333 27819330.6667 35301160.0 4274437.33333 12807281.0667 39809645.3333 789089.84 17449284.0 26815237.3333 7390379.73333 4489158.66667 15961588.8 6678933.33333 18340387.2 23272917.3333 2817998.66667 8443427.46667 26245216.2667 980129.76 21673783.4667 33307248.0 9179602.66667 5575990.93333 19825914.9333 8295913.86667 22780624.2667 28907328.0 3500240.53333 10487594.9333 32599224.0 777225.92 17186934.6667 26412071.2 7279265.86667 4421664.26667 15721606.9333 6578515.73333 18064640.2667 22923010.1333 2775630.13333 8316481.06667 25850620.5333 1525739.33333 33738944.0 51848421.3333 14289618.9333 8679982.13333 30862421.3333 12914006.1333 35461930.6667 44999192.0 5448722.13333 16325732.2667 50746261.3333 569426.826667 12591836.5333 19350541.0667 5333081.6 3239488.26667 11518278.6667 4819684.26667 13234878.9333 16794315.2 2033537.78667 6092986.93333 18939199.7333 1660156.72 36711341.3333 56416258.6667 15548532.0 9444687.2 33581397.3333 14051728.0 38586122.6667 48963613.3333 5928753.6 17764026.4 55216997.3333 2930475.2 64802117.3333 99584840.0 27445954.6667 16671570.9333 59277202.6667 24803826.9333 68111442.6667 86429581.3333 10465316.2667 31356701.3333 97467928.0 224444.928 4963190.66667 7627197.33333 2102084.13333 1276874.69333 4540037.6 1899723.70667 5216651.73333 6619636.8 801538.0 2401607.97333 7465063.2 610127.466667 13491856.8 20733649.6 5714271.46667 3471035.46667 12341564.8 5164178.13333 14180861.6 17994713.8667 2178887.92 6528492.26667 20292907.2 4068372.53333 89964642.6667 138253421.333 38103160.0 23145106.9333 82294416.0 34435101.3333 94558973.3333 119990005.333 14528976.5333 43532442.6667 135314520.0
26003.2770667 664920.853333 899486.08 246130.394667 154253.066667 578603.333333 229801.84 707097.84 845400.933333 103065.858667 272819.36 920187.813333 1146005.01333 29304101.3333 39641754.6667 10847350.6667 6798173.33333 25499952.2667 10127725.8667 31162906.6667 37258138.6667 4542273.33333 12023574.4 40554112.0 631659.44 16151946.6667 21849895.2 5978884.26667 3747043.2 14055161.6 5582238.66667 17176490.1333 20536084.2667 2503627.62667 6627200.0 22352771.7333 735744.48 18813469.6 25450327.7333 6964086.93333 4364482.4 16371175.4667 6502081.86667 20006837.6 23920026.6667 2916176.26667 7719232.0 26036068.5333 835773.093333 21371266.6667 28910442.6667 7910893.6 4957858.4 18596929.3333 7386076.53333 22726880.0 27172088.0 3312646.66667 8768705.33333 29575818.6667 1435496.26667 36706581.3333 49655624.0 13587489.8667 8515453.6 31941472.0 12686081.3333 39034938.6667 46669882.6667 5689692.8 15060838.4 50798450.6667 482591.306667 12340176.5333 16693440.8 4567900.8 2862761.86667 10738221.3333 4264861.33333 13122933.3333 15689681.8667 1912785.36 5063217.33333 17077641.3333 1626830.32 41599120.0 56274109.3333 15398535.4667 9650459.2 36198877.3333 14376980.2667 44237816.0 52890405.3333 6448058.93333 17068263.4667 57569261.3333 2709460.26667 69282680.0 93723642.6667 25646019.2 16072688.2667 60288664.0 23944634.9333 73677389.3333 88088141.3333 10739141.0667 28426925.3333 95880698.6667 194130.768 4964051.2 6715227.73333 1837517.70667 1151595.86667 4319636.8 1715614.82667 5278928.8 6311448.0 769451.253333 2036767.49333 6869778.93333 573966.613333 14676703.2 19854227.7333 5432801.06667 3404805.86667 12771428.8 5072383.2 15607669.6 18660414.1333 2274957.97333 6021902.4 20311173.8667 3692792.26667 94427125.3333 127738336.0 34953610.6667 21905875.4667 82168949.3333 32634752.0 100416786.667 120057565.333 14636648.2667 38743778.6667 130678240.0
39639.7626667 804823.626667 1017896.45333 239369.293333 173198.650667 572912.026667 267538.24 754004.64 987421.733333 94176.2586667 308310.133333 1077677.2 1559903.2 31671405.3333 40056242.6667 9419656.26667 6815710.4 22545224.0 10528160.5333 29671578.6667 38857002.6667 3706022.4 12132614.9333 42408733.3333 952223.466667 19333414.9333 24451834.6667 5750112.0 4160565.33333 13762451.2 6426784.53333 18112644.8 23719773.3333 2262295.25333 7406203.73333 25887883.4667 1025658.02667 20824389.0667 26337536.0 6193554.93333 4481424.26667 14823797.8667 6922411.73333 19509474.1333 25549018.6667 2436761.22667 7977362.66667 27884330.6667 550134.053333 11169615.4667 14126712.2667 3322048.26667 2403709.62667 7951067.46667 3712986.66667 10464332.2667 13703773.8667 1307010.05333 4278832.53333 14956369.6 2302942.13333 46757653.3333 59136496.0 13906583.2 10062282.4 33284338.6667 15543108.2667 43805234.6667 57366013.3333 5471336.53333 17911823.2 62609565.3333 666812.24 13538584.2667 17122853.0667 4026622.93333 2913513.6 9637412.8 4500475.46667 12683717.0667 16610213.3333 1584214.42667 5186332.26667 18128472.8 2182000.66667 44302125.3333 56030880.0 13176264.0 9533850.66667 31536376.0 14726845.3333 41504757.3333 54353376.0 5184003.46667 16971164.5333 59321557.3333 3708879.73333 75303026.6667 95239106.6667 22396500.0 16205268.0 53604301.3333 25032117.6 70548165.3333 92387749.3333 8811566.93333 28846922.6667 100832469.333 310638.453333 6307030.4 7976783.46667 1875826.37333 1357277.65333 4489646.4 2096573.41333 5908785.33333 7737967.2 738015.76 2416083.81333 8445257.33333 813209.893333 16510960.5333 20882150.4 4910662.13333 3553171.2 11753292.8 5488548.26667 15468408.8 20256961.3333 1932026.37333 6324983.73333 22108552.5333 5224366.4 106072624.0 134154792.0 31547941.3333 22826908.5333 75507576.0 35260501.3333 99374880.0 130138344.0 12412064.5333 40634077.3333 142033664.0
39846.8693333 604232.08 999483.626667 238677.36 161646.096 581779.893333 236824.749333 685348.16 931602.426667 103169.154667 267851.92 998246.986667 1492104.74667 22626057.0667 37426634.6667 8937505.33333 6052994.93333 21785313.0667 8868132.53333 25663527.4667 34884757.3333 3863269.06667 10029974.9333 37380328.0 1009041.06667 15300950.4 25309892.5333 6044019.46667 4093359.2 14732394.4 5997105.86667 17355050.4 23590939.4667 2612549.30667 6782805.86667 25278577.3333 1066546.74667 16172957.8667 26752314.6667 6388470.66667 4326641.33333 15571999.7333 6338883.2 18344121.8667 24935397.0667 2761439.46667 7169360.8 26719213.3333 594390.293333 9013246.93333 14909159.4667 3560317.33333 2411252.58667 8678330.66667 3532682.13333 10223244.2667 13896585.3333 1538960.08 3995510.13333 14890712.8 2487011.73333 37712680.0 62382000.0 14896863.7333 10089016.8 36311344.0 14781234.4 42775477.3333 58145248.0 6439223.46667 16717771.2 62304816.0 721085.413333 10934433.3333 18087068.0 4319204.0 2925214.4 10528129.3333 4285678.4 12402343.4667 16858662.1333 1866991.6 4847158.93333 18064689.3333 2319366.02667 35170525.3333 58176922.6667 13892688.5333 9408931.2 33863650.6667 13784853.6 39892048.0 54225765.3333 6005165.06667 15590851.4667 58104941.3333 3976350.4 60296792.0 99739250.6667 23817800.5333 16130790.4 58056272.0 23632926.9333 68391429.3333 92965336.0 10295330.6667 26729152.0 99615845.3333 242098.08 3671139.73333 6072573.86667 1450134.74667 982115.013333 3534726.66667 1438878.8 4163977.6 5660147.46667 626826.0 1627390.93333 6065060.53333 847313.573333 12848538.4 21253263.2 5075293.6 3437282.13333 12371109.6 5035899.2 14573410.6667 19809821.3333 2193814.05333 5695668.53333 21226966.9333 5453490.4 82695928.0 136790525.333 32665669.3333 22123078.6667 79623096.0 32412120.0 93797573.3333 127500226.667 14119854.1333 36658533.3333 136621277.333
38278.408 675412.72 977160.773333 240772.552 180541.522667 632625.786667 244245.962667 520697.066667 907832.08 109283.317333 252652.125333 980372.346667 1859128.4 32803845.3333 47459322.6667 11693983.7333 8768647.46667 30725744.0 11862682.1333 25289523.2 44092125.3333 5307736.8 12270957.8667 47615304.0 1078077.17333 19022395.2 27520858.6667 6781143.73333 5084790.66667 17817340.0 6878969.06667 14664967.4667 25568278.6667 3077866.93333 7115721.33333 27611309.3333 1047904.8 18490011.4667 26750626.6667 6591358.4 4942481.33333 17318682.4 6686445.86667 14254536.0 24852693.8667 2991726.13333 6916572.0 26838546.6667 552994.96 9757454.13333 14116704.2667 3478357.86667 2608221.01333 9139326.4 3528537.06667 7522330.66667 13115136.5333 1578778.34667 3649978.13333 14163100.5333 2002021.22667 35325152.0 51107050.6667 12592784.5333 9442606.66667 33087328.0 12774449.3333 27233280.0 47481050.6667 5715690.13333 13214105.0667 51275021.3333 741334.506667 13080657.6 18924585.0667 4663020.53333 3496531.46667 12252007.2 4730289.6 10084293.6 17581902.4 2116480.21333 4893090.93333 18986783.2 2351844.32 41497690.6667 60037240.0 14793184.5333 11092560.2667 38868840.0 15006592.5333 31991885.3333 55777650.6667 6714421.06667 15523071.2 60234560.0 4041038.13333 71303082.6667 103158517.333 25418273.0667 19059704.5333 66786082.6667 25784959.7333 54969805.3333 95839512.0 11537001.0667 26672394.6667 103497560.0 315489.493333 5566731.46667 8053729.86667 1984440.18667 1488017.81333 5214082.93333 2013067.92 4291569.6 7482324.8 900709.84 2082351.25333 8080199.46667 785809.653333 13865410.1333 20059934.4 4942770.66667 3706300.0 12987046.1333 5014075.46667 10689284.2667 18636699.7333 2243454.96 5186644.0 20125864.0 5252548.26667 92679869.3333 134085618.667 33038714.6667 24773837.0667 86808664.0 33515336.0 71449848.0 124572362.667 14995814.1333 34668826.6667 134526309.333
68203.2853333 1205685.14667 1749095.78667 451590.32 352296.853333 1076876.66667 461177.466667 968475.36 1637467.28 180844.501333 455720.586667 1821598.74667 1768892.08 31270149.3333 45363824.0 11712259.2 9137024.8 27929426.6667 11960907.4667 25117975.2 42468672.0 4690308.0 11819380.0 47244229.3333 1071142.53333 18935461.3333 27469805.3333 7092291.73333 5532873.33333 16912505.3333 7242859.46667 15210046.9333 25716662.6667 2840189.33333 7157158.4 28608474.6667 1110886.58667 19638049.6 28489053.3333 7355446.66667 5738167.2 17540033.0667 7511601.06667 15774405.8667 26670864.0 2945572.8 7422720.0 29669973.3333 601052.933333 10625303.7333 15414201.6 3979715.73333 3104675.2 9490157.33333 4064204.26667 8534852.26667 14430456.5333 1593722.64 4016114.4 16053145.8667 1914519.28 33844520.0 49098480.0 12676491.7333 9889246.66667 30228765.3333 12945610.6667 27185858.6667 45964981.3333 5076445.86667 12792431.7333 51133696.0 758173.253333 13402847.7333 19443604.2667 5020047.2 3916263.73333 11970964.5333 5126621.6 10765934.9333 18202699.7333 2010335.22667 5065960.8 20249573.8667 2340476.45333 41374514.6667 60022293.3333 15496856.2667 12089483.4667 36954298.6667 15825850.9333 33234378.6667 56191629.3333 6205893.06667 15638591.4667 62510317.3333 3947360.53333 69780717.3333 101231370.667 26136422.1333 20389673.3333 62325746.6667 26691290.6667 56051869.3333 94770712.0 10466628.8 26375467.2 105427578.667 295300.32 5220265.06667 7573074.66667 1955254.34667 1525342.58667 4662561.86667 1996763.92 4193215.73333 7089755.73333 783003.946667 1973137.2 7886991.2 819369.893333 14484670.9333 21013012.5333 5425244.8 4232368.53333 12937211.7333 5540421.33333 11634917.0667 19671947.2 2172601.25333 5474864.26667 21884036.8 5514996.0 97493090.6667 141433898.667 36516112.0 28487128.0 87077488.0 37291341.3333 78312032.0 132407490.667 14623294.6667 36850090.6667 147296570.667
88873.3626667 1520837.86667 2238251.46667 544050.933333 583501.493333 1478480.45333 570564.666667 1438092.77333 2146181.92 212655.952 628844.08 2477531.68 1544534.18667 26430710.4 38898674.6667 9455085.86667 10140698.9333 25694578.6667 9915869.33333 24992679.4667 37298592.0 3695757.33333 10928709.8667 43057136.0 1073259.52 18366062.6667 27029749.3333 6570110.93333 7046526.93333 17854542.4 6890298.4 17366809.6 25917892.0 2568092.61333 7594096.8 29919365.3333 1125453.62667 19259229.6 28344242.6667 6889624.53333 7389209.33333 18722833.6 7225382.93333 18211381.6 27178314.6667 2692982.4 7963408.26667 31374384.0 776535.12 13288391.4667 19556825.8667 4753670.4 5098371.46667 12918291.4667 4985335.46667 12565402.4 18752364.2667 1858091.22667 5494554.4 21647548.0 1886942.82667 32290149.3333 47522141.3333 11551189.0667 12388796.0 31390824.0 12114124.0 30533320.0 45567338.6667 4515072.0 13351501.6 52602496.0 726382.773333 12430163.4667 18293752.2667 4446655.46667 4769094.13333 12083966.1333 4663358.4 11753868.2667 17541246.4 1738086.77333 5139689.6 20249445.6 2587464.45333 44277765.3333 65164589.3333 15839532.0 16988097.8667 43044568.0 16611454.6667 41868720.0 62484069.3333 6191278.13333 18308204.8 72131008.0 3879130.66667 66381293.3333 97694848.0 23746649.8667 25468581.6 64532482.6667 24903917.3333 62769648.0 93676210.6667 9281973.6 27447688.0 108138914.667 267908.32 4584558.4 6747197.86667 1640038.88 1758962.37333 4456872.0 1719964.4 4335123.46667 6469654.93333 641050.32 1895647.41333 7468506.93333 732839.28 12540649.8667 18456357.6 4486180.0 4811484.53333 12191375.4667 4704809.06667 11858343.4667 17697163.2 1753535.89333 5185374.13333 20429434.1333 5391358.66667 92259168.0 135779901.333 33003970.6667 35397173.3333 89689621.3333 34612381.3333 87239570.6667 130194653.333 12900429.0667 38147808.0 150295448.0
82226.3733333 1040403.38667 1863531.92 505020.32 347573.36 1286204.18667 497050.48 1378293.57333 1652008.8 174436.434667 543179.68 2035994.16 1639662.05333 20746506.1333 37160370.6667 10070524.0 6930900.8 25647977.8667 9911598.66667 27484317.3333 32942426.6667 3478407.2 10831453.0667 40599410.6667 1129946.29333 14297115.4667 25608462.6667 6939937.06667 4776317.06667 17674884.8 6830416.26667 18940367.4667 22701733.8667 2397087.44 7464318.93333 27978421.3333 1258766.0 15927060.2667 28527960.0 7731125.6 5320841.6 19689912.5333 7609118.93333 21099666.6667 25289848.5333 2670367.73333 8315289.6 31168104.0 656119.973333 8301830.93333 14869931.4667 4029776.8 2773438.93333 10263182.4 3966181.86667 10998003.4667 13182096.5333 1391904.16 4334266.66667 16246082.6667 2608987.30667 33011296.0 59128610.6667 16023953.8667 11028267.7333 40810389.3333 15771076.2667 43732325.3333 52417125.3333 5534750.4 17234724.5333 64600720.0 805321.306667 10189662.6667 18251345.6 4946145.6 3404117.33333 12597024.5333 4868089.6 13498943.4667 16179698.1333 1708422.4 5319876.53333 19940432.8 2484846.18667 31440549.3333 56315146.6667 15261500.2667 10503519.4667 38868546.6667 15020655.2 41651448.0 49923008.0 5271395.2 16414659.7333 61526882.6667 4364457.06667 55223109.3333 98913584.0 26805749.3333 18448691.7333 68269861.3333 26382722.1333 73157832.0 87686242.6667 9258834.13333 28831192.0 108067629.333 331752.906667 4197641.6 7518660.0 2037569.65333 1402329.54667 5189356.8 2005414.32 5560903.2 6665242.66667 703786.32 2191528.48 8214481.06667 854125.973333 10807184.2667 19357427.2 5245895.73333 3610416.26667 13360438.6667 5163109.06667 14317016.5333 17160232.2667 1811957.49333 5642275.73333 21148877.8667 6401969.86667 81003586.6667 145090616.0 39319805.3333 27061320.0 100141112.0 38699290.6667 107310994.667 128621880.0 13581248.5333 42290810.6667 158518157.333
66106.4906667 1082601.73333 1729062.21333 424720.613333 304167.973333 1080235.68 442719.973333 1206671.52 1524949.81333 165298.64 496659.626667 1608091.06667 1415391.97333 23179354.6667 37020581.3333 9093602.4 6512475.73333 23128695.4667 9478982.93333 25835786.4 32650376.0 3539173.86667 10633873.6 34430496.0 996623.573333 16321338.6667 26067397.6 6403101.6 4585646.4 16285667.7333 6674460.53333 18191818.6667 22990192.8 2492047.62667 7487656.53333 24243632.8 1216558.37333 19923129.8667 31819946.6667 7816137.33333 5597606.13333 19879587.2 8147379.73333 22206387.2 28063666.6667 3041992.53333 9140032.0 29593714.6667 666336.88 10912354.6667 17428514.4 4281077.33333 3065937.06667 10888505.3333 4462506.4 12162946.9333 15371112.8 1666168.93333 5006204.8 16209155.4667 2357905.30667 38614549.3333 61672688.0 15149056.5333 10849150.9333 38530157.3333 15791063.2 43039906.6667 54392349.3333 5895919.46667 17714998.6667 57357853.3333 726881.546667 11903872.2667 19012103.2 4670064.53333 3344514.13333 11877856.0 4867978.4 13268096.0 16767761.8667 1817560.29333 5461078.4 17681950.9333 2383310.64 39030602.6667 62337181.3333 15312280.5333 10966045.6 38945301.3333 15961204.2667 43503640.0 54978400.0 5959445.06667 17905869.3333 57975858.6667 3897275.73333 63824253.3333 101936016.0 25039195.2 17932074.4 63684765.3333 26100338.6667 71138728.0 89902669.3333 9745100.26667 29280325.3333 94804221.3333 243185.237333 3982555.46667 6360682.66667 1562415.14667 1118939.49333 3973851.46667 1628629.2 4438969.6 5609816.53333 608082.346667 1827056.45333 5915667.46667 866697.386667 14193585.0667 22669085.8667 5568352.53333 3987832.26667 14162564.5333 5804335.46667 15820217.3333 19993044.8 2167168.45333 6511518.13333 21083078.4 5689156.0 93169221.3333 148803917.333 36551658.6667 26176841.6 92965597.3333 38100690.6667 103846725.333 131237909.333 14225679.7333 42742765.3333 138393085.333
73847.8693333 1166364.37333 1978603.22667 449872.666667 351566.906667 1228972.74667 457186.133333 1351056.13333 1685380.90667 185380.794667 501004.986667 1901832.58667 1484645.81333 23448720.0 39778061.3333 9044290.66667 7067940.26667 24707405.3333 9191321.33333 27161784.0 33883085.3333 3726916.26667 10072260.5333 38234656.0 1037094.37333 16380025.0667 27786832.0 6317858.93333 4937286.13333 17259275.4667 6420566.93333 18973773.0667 23668916.8 2603424.90667 7035944.0 26708690.6667 1180531.41333 18645491.4667 31629936.0 7191661.06667 5620145.6 19646348.0 7308573.86667 21597972.0 26942485.3333 2963496.0 8009061.86667 30402680.0 869692.8 13736059.2 23301646.9333 5298068.0 4140338.93333 14473386.1333 5384197.33333 15911140.0 19848421.3333 2183195.57333 5900243.73333 22397533.0667 2202825.12 34791752.0 59020210.6667 13419355.7333 10486970.1333 36659312.0 13637510.6667 40300965.3333 50273616.0 5529766.4 14944593.6 56730202.6667 711808.586667 11242412.0 19071461.0667 4336255.46667 3388700.8 11845884.8 4406748.8 13022628.2667 16245134.9333 1786857.81333 4829112.26667 18331480.2667 2221221.30667 35082304.0 59513101.3333 13531423.4667 10574548.8 36965461.3333 13751400.2667 40637525.3333 50693458.6667 5575946.66667 15069398.6667 57203968.0 3826281.86667 60432874.6667 102517432.0 23309267.2 18215746.9333 63676802.6667 23688200.0 70002314.6667 87324693.3333 9605141.06667 25958587.7333 98539712.0 215016.392 3396001.33333 5760926.4 1309855.01333 1023626.66667 3578292.53333 1331148.96 3933752.26667 4907176.53333 539757.066667 1458732.50667 5537400.0 784602.026667 12392122.9333 21021813.6 4779704.8 3735248.0 13057309.8667 4857407.2 14354393.8667 17906451.4667 1969591.70667 5322964.0 20206158.4 5352765.6 84542386.6667 143416453.333 32608429.3333 25482864.5333 89080472.0 33138536.0 97929525.3333 122162618.667 13437083.2 36314688.0 137851834.667
66072.8586667 1145561.14667 2218301.65333 468084.08 365500.613333 1181592.02667 429208.266667 1411945.54667 1693717.86667 197856.005333 522421.893333 1919714.05333 1589460.85333 27557829.3333 53363872.0 11260316.5333 8792549.86667 28424594.6667 10325112.8 33966021.3333 40744389.3333 4759660.53333 12567477.3333 46180994.6667 899267.84 15591368.8 30191629.3333 6370739.2 4974553.06667 16081757.8667 5841629.86667 19216925.8667 23051916.2667 2692868.8 7110290.4 26127779.7333 1068314.4 18522272.2667 35867128.0 7568326.4 5909681.6 19104845.8667 6939753.86667 22829370.4 27385272.0 3199080.8 8446900.0 31039344.0 1021406.48 17708989.8667 34292261.3333 7236013.6 5650197.33333 18265983.4667 6635040.53333 21826970.1333 26182829.3333 3058614.4 8076010.66667 29676456.0 1747469.44 30297360.0 58668786.6667 12379706.6667 9666618.93333 31250290.6667 11351534.4 37342589.3333 44794794.6667 5232819.2 13816812.5333 50771856.0 611687.12 10605337.8667 20536519.2 4333413.06667 3383719.2 10938903.2 3973509.86667 13071462.4 15680044.8 1831704.74667 4836460.0 17772264.8 2199708.77333 38138216.0 73852074.6667 15583534.1333 12168308.0 39337762.6667 14289274.1333 47006730.6667 56387541.3333 6587055.46667 17392558.1333 63911445.3333 3429398.66667 59458394.6667 115137154.667 24295103.4667 18970684.0 61328514.6667 22277321.0667 73284618.6667 87909530.6667 10269377.6 27115416.0 99639474.6667 262505.258667 4551276.26667 8813238.4 1859682.34667 1452121.68 4694425.6 1705230.08 5609612.53333 6729084.53333 786075.28 2075564.72 7626959.73333 672614.106667 11661680.8 22582055.7333 4765041.86667 3720754.13333 12028470.9333 4369290.66667 14373443.2 17241853.0667 2014151.36 5318194.66667 19542468.0 4472342.13333 77540786.6667 150152485.333 31683693.3333 24740018.6667 79979645.3333 29052264.0 95571824.0 114644437.333 13392484.8 35361712.0 129941677.333
97700.8533333 1119035.17333 2324963.14667 609158.426667 430694.373333 1374393.86667 521133.866667 1641274.42667 1899959.81333 239954.842667 659606.613333 2101073.92 1751313.62667 20059001.6 41675578.6667 10919325.8667 7720310.66667 24636373.8667 9341462.4 29420277.3333 34057282.6667 4301254.13333 11823623.2 37662306.6667 1244006.02667 14248458.1333 29603306.6667 7756296.0 5483948.0 17499890.9333 6635496.53333 20898029.3333 24191820.2667 3055298.66667 8398643.46667 26752568.0 1581207.54667 18110659.4667 37627608.0 9858725.6 6970432.53333 22243429.0667 8434120.8 26562670.1333 30749280.0 3883470.93333 10675188.0 34004144.0 1486585.94667 17026893.0667 35375920.0 9268766.13333 6553312.53333 20912352.0 7929411.73333 24973124.0 28909200.0 3651078.66667 10036370.4 31969290.6667 2211888.02667 25334277.6 52635754.6667 13790976.8 9750659.46667 31115442.6667 11798154.4 37157456.0 43013938.6667 5432432.0 14933093.8667 47567040.0 891886.986667 10215396.2667 21224015.4667 5560857.06667 3931702.93333 12546502.6667 4757302.66667 14982789.6 17344264.8 2190488.61333 6021386.13333 19180185.8667 2581721.76 29570237.3333 61436597.3333 16096866.1333 11380996.5333 36318032.0 13770838.4 43370285.3333 50205986.6667 6340749.6 17429948.0 55520378.6667 4532872.53333 51918112.0 107867653.333 28262162.6667 19982248.5333 63765586.6667 24178226.6667 76147624.0 88149442.6667 11132806.9333 30602728.0 97480216.0 358573.733333 4106992.0 8532890.93333 2235683.73333 1580699.54667 5044188.8 1912623.17333 6023672.0 6973078.13333 880662.773333 2420834.66667 7711190.93333 933487.76 10691878.4 22213978.6667 5820234.93333 4115091.46667 13131716.0 4979200.0 15681640.0 18153262.6667 2292660.74667 6302245.06667 20074817.6 6108728.53333 69967477.3333 145367909.333 38087522.6667 26929090.6667 85933733.3333 32583802.6667 102620394.667 118794653.333 15003134.4 41241786.6667 131369277.333
91709.9253333 1126324.66667 2277239.6 718194.16 395221.813333 1297939.6 553411.28 2191264.08 1903837.28 253668.762667 665143.813333 2241213.01333 1507443.57333 18513491.2 37431173.3333 11805016.0 6496293.33333 21334339.7333 9096466.66667 36017986.6667 31293530.6667 4169574.4 10933023.4667 36839002.6667 1072398.42667 13170535.2 26628613.6 8398112.53333 4621476.26667 15177292.8 6471244.8 25623269.6 22262280.5333 2966243.73333 7777775.2 26207341.3333 1457700.24 17902574.1333 36196002.6667 11415468.5333 6281925.6 20630339.2 8796297.06667 34829448.0 30260890.6667 4031984.8 10572250.4 35623370.6667 1859318.96 22835007.2 46168554.6667 14560604.8 8012692.26667 26314313.0667 11219811.4667 44425496.0 38598229.3333 5142858.13333 13485066.9333 45438154.6667 2329829.38667 28613525.3333 57851749.3333 18245242.4 10040346.1333 32973288.0 14059043.7333 55667600.0 48365714.6667 6444285.6 16897534.1333 56936520.0 780427.413333 9584727.73333 19378711.7333 6111643.73333 3363233.86667 11045125.6 4709384.8 18647082.6667 16201155.7333 2158654.64 5660199.46667 19072134.9333 2536011.89333 31145730.6667 62971445.3333 19859888.2667 10928884.8 35891320.0 15303224.5333 60594005.3333 52645925.3333 7014584.26667 18392912.0 61975221.3333 3899086.4 47886170.6667 96817808.0 30534328.0 16803022.9333 55182453.3333 23528515.4667 93162522.6667 80942448.0 10784835.2 28278872.0 95286122.6667 233835.608 2871824.53333 5806347.46667 1831201.62667 1007709.17333 3309396.26667 1411049.70667 5587133.06667 4854272.26667 646787.013333 1695937.54667 5714489.6 777727.52 9551569.06667 19311670.9333 6090500.53333 3351598.93333 11006914.9333 4693092.8 18582572.8 16145107.7333 2151186.77333 5640617.86667 19006154.9333 5610137.33333 68900242.6667 139304733.333 43933824.0 24176757.3333 79398378.6667 33853624.0 134045384.0 116462730.667 15517585.3333 40688594.6667 137100893.333
94627.992 1265773.86667 2527263.04 759011.466667 441162.826667 1449578.26667 603995.946667 2071398.90667 2269002.42667 293932.053333 903339.333333 2423585.84 1430218.48 19131053.6 38197346.6667 11471787.7333 6667786.4 21909094.4 9128865.06667 31307365.3333 34293968.0 4442523.2 13653175.7333 36630357.3333 1065071.89333 14246737.6 28445248.0 8542945.33333 4965445.33333 16315521.6 6798190.4 23314335.4667 25538433.6 3308310.4 10167407.2 27278325.3333 1349009.36 18044774.6667 36028466.6667 10820409.0667 6289183.2 20665075.7333 8610519.73333 29529704.0 32346722.6667 4190272.8 12877935.7333 34550453.3333 1047746.72 14014990.4 27982538.6667 8403980.26667 4884674.13333 16050122.1333 6687606.4 22935088.8 25123008.2667 3254495.2 10002017.0667 26834597.3333 2227315.52 29793274.6667 59485698.6667 17865305.8667 10383912.8 34119589.3333 14216613.3333 48755752.0 53406864.0 6918454.13333 21262436.8 57045386.6667 688513.76 9209777.33333 18388378.9333 5522571.46667 3209902.93333 10547138.9333 4394677.6 15071509.3333 16509273.6 2138651.17333 6572701.6 17634023.2 2393360.8 32014349.3333 63920328.0 19197155.4667 11158028.2667 36663186.6667 15276454.6667 52390469.3333 57388320.0 7434221.6 22847540.8 61298090.6667 3632117.06667 48584341.3333 97004224.0 29133224.0 16933202.9333 55639325.3333 23183245.3333 79506738.6667 87091378.6667 11282027.4667 34672976.0 93024770.6667 267017.333333 3571708.26667 7131326.13333 2141747.06667 1244854.96 4090359.73333 1704330.74667 5844987.46667 6402577.06667 829405.28 2549005.44 6838774.13333 813116.986667 10876509.3333 21716201.0667 6522014.4 3790812.53333 12455898.9333 5190001.06667 17799063.7333 19497026.1333 2525691.84 7762190.93333 20825326.4 5101358.66667 68237384.0 136243781.333 40918016.0 23782918.6667 78146208.0 32561189.3333 111668320.0 122321050.667 15845764.2667 48698677.3333 130654584.0
154021.2 2379270.69333 3507390.4 1049778.29333 694958.213333 2237004.32 948801.28 2079988.21333 3021229.06667 369227.76 1057039.89333 3568698.66667 1694377.30667 26174203.7333 38584576.0 11548543.4667 7645190.66667 24609140.5333 10437701.6 22881816.5333 33236346.6667 4061850.66667 11628428.0 39259024.0 1352378.05333 20891107.7333 30796525.3333 9217543.73333 6102057.6 19641942.4 8330918.13333 18263267.7333 26527802.9333 3241992.0 9281304.0 31334840.0 1399045.78667 21612016.0 31859248.0 9535621.86667 6312626.93333 20319744.8 8618400.8 18893494.9333 27443221.3333 3353866.4 9601582.4 32416138.6667 672289.493333 10385315.2 15309462.1333 4582193.33333 3033433.86667 9764334.66667 4141437.33333 9078972.53333 13187409.6 1611647.92 4613889.86667 15577067.4667 2491559.28 38488818.6667 56738104.0 16981979.2 11242150.9333 36187413.3333 15348501.3333 33647405.3333 48873605.3333 5972897.6 17099448.5333 57729872.0 868938.88 13423092.5333 19787586.9333 5922517.06667 3920734.4 12620470.6667 5352836.53333 11734635.4667 17044819.2 2083066.18667 5963484.8 20133468.5333 2877650.13333 44453026.6667 65530213.3333 19613498.6667 12984229.0667 41794997.3333 17726897.6 38861392.0 56447037.3333 6898454.66667 19749170.6667 66675664.0 4344507.46667 67112576.0 98933677.3333 29611312.0 19602828.5333 63099637.3333 26763032.0 58670653.3333 85220429.3333 10414882.9333 29816141.3333 100663010.667 411862.0 6362313.6 9378973.86667 2807170.66667 1858360.26667 5981884.8 2537151.94667 5562014.13333 8078949.33333 987337.333333 2826588.53333 9542915.73333 884427.12 13662349.8667 20140286.9333 6028081.86667 3990618.66667 12845421.8667 5448247.2 11943797.3333 17348631.2 2120195.41333 6069779.73333 20492333.6 6561191.2 101355202.667 149412282.667 44719792.0 29604714.6667 95294760.0 40418245.3333 88605986.6667 128702168.0 15728834.4 45029133.3333 152023968.0
151566.762667 2259584.66667 3845669.06667 1060409.38667 745317.706667 2537527.84 1017951.84 2120743.92 3174272.26667 419414.24 1142494.56 3648383.73333 1629284.32 24289664.8 41339461.3333 11398992.5333 8011878.13333 27277448.0 10942590.4 22797180.5333 34122202.6667 4508541.6 12281376.5333 39218720.0 1314750.02667 19600530.6667 33358853.3333 9198410.13333 6465180.53333 22011519.7333 8830116.8 18396171.2 27534893.3333 3638164.8 9910449.33333 31647522.6667 1436033.52 21408646.9333 36436152.0 10046948.2667 7061582.66667 24042045.8667 9644680.26667 20093187.4667 30074941.3333 3973779.46667 10824672.0 34566954.6667 638469.013333 9518411.2 16199729.0667 4466932.8 3139621.33333 10689236.0 4288082.13333 8933550.13333 13371496.5333 1766765.92 4812713.33333 15368673.0667 2126935.62667 31708741.3333 53966253.3333 14880719.4667 10459039.4667 35609114.6667 14284913.0667 29760389.3333 44544546.6667 5885637.86667 16032620.2667 51197752.0 803780.933333 11982911.4667 20394150.9333 5623507.73333 3952529.86667 13456885.0667 5398349.06667 11246618.4 16833634.6667 2224215.65333 6058817.33333 19347918.6667 2461894.8 36702370.6667 62465096.0 17224200.5333 12106174.9333 41216994.6667 16534564.0 34447186.6667 51559616.0 6812533.86667 18557507.7333 59260600.0 4011139.2 59798789.3333 101773725.333 28063208.0 19724463.7333 67154416.0 26939592.0 56124437.3333 84005541.3333 11099589.8667 30235552.0 96552669.3333 290369.866667 4328886.13333 7367488.26667 2031520.05333 1427871.06667 4861366.66667 1950180.42667 4062896.8 6081234.13333 803508.96 2188777.89333 6989531.73333 795001.653333 11852028.0 20171396.0 5562084.8 3909358.4 13309902.4 5339385.6 11123777.3333 16649769.3333 2199921.65333 5992640.0 19136590.9333 5660712.8 84390928.0 143627981.333 39604152.0 27836112.0 94771546.6667 38018448.0 79205506.6667 118552664.0 15664275.4667 42669866.6667 136259776.0

